ELSA: Efficient Long-Term Secure Storage of Large Datasets

An increasing amount of information today is generated, exchanged, and stored digitally. This also includes long-lived and highly sensitive information (e.g., electronic health records, governmental documents) whose integrity and confidentiality must be protected over decades or even centuries. While there is a vast amount of cryptography-based data protection schemes, only few are designed for long-term protection. Recently, Braun et al. (AsiaCCS'17) proposed the first long-term protection scheme that provides renewable integrity protection and information-theoretic confidentiality protection. However, computation and storage costs of their scheme increase significantly with the number of stored data items. As a result, their scheme appears suitable only for protecting databases with a small number of relatively large data items, but unsuitable for databases that hold a large number of relatively small data items (e.g., medical record databases). In this work, we present a solution for efficient long-term integrity and confidentiality protection of large datasets consisting of relatively small data items. First, we construct a renewable vector commitment scheme that is information-theoretically hiding under selective decommitment. We then combine this scheme with renewable timestamps and information-theoretically secure secret sharing. The resulting solution requires only a single timestamp for protecting a dataset while the state of the art requires a number of timestamps linear in the number of data items. We implemented our solution and measured its performance in a scenario where 12 000 data items are aggregated, stored, protected, and verified over a time span of 100 years. Our measurements show that our new solution completes this evaluation scenario an order of magnitude faster than the state of the art.

==> data/results_ELSA.txt <==
system = ELSA
startyear = 2018
endyear = 2118
itemcount = 10
itemsize = 10240
interval_store_year = 1
interval_store_day = 32
interval_renewcom = 10
interval_renewts = 2
interval_reshare = 5
n = 4
k = 3
sharesize = 256

Generate instances: 473ms

year   day   action   time   size_es   size_sh   time_elapsed
2018   0   store   192   1068   430080   1073
2018   32   store   42   1898   860160   1118
2018   64   store   34   2728   1290240   1156
2018   96   store   36   3558   1720320   1193
2018   128   store   33   4398   2150400   1228
2018   160   store   35   5238   2580480   1264
2018   192   store   32   6078   3010560   1299
2018   224   store   33   6918   3440640   1333
2018   256   store   32   7758   3870720   1367
2018   288   store   31   8598   4300800   1400
2018   320   store   32   9438   4730880   1434
2018   352   store   31   10278   5160960   1468
2018   0   retrieve   0   10278   5160960   1469
2018   0   verify   0   10278   5160960   1470
2019   0   store   31   11102   5591040   1503
2019   32   store   31   11932   6021120   1536
2019   64   store   30   12762   6451200   1569
2019   96   store   29   13592   6881280   1601
2019   128   store   30   14432   7311360   1634
2019   160   store   31   15272   7741440   1667
2019   192   store   30   16112   8171520   1699
2019   224   store   30   16952   8601600   1732
2019   256   store   31   17792   9031680   1764
2019   288   store   30   18632   9461760   1797
2019   320   store   30   19472   9891840   1830
2019   352   store   31   20312   10321920   1862
2019   0   retrieve   14   20312   10321920   1878
2019   0   verify   1   20312   10321920   1880
2020   0   rets   17   95847   10321920   1907
2020   0   store   30   96723   10752000   1941
2020   32   store   30   97609   11182080   1975
2020   64   store   30   98495   11612160   2008
2020   96   store   30   99381   12042240   2041
2020   128   store   30   100277   12472320   2074
2020   160   store   48   101173   12902400   2124
2020   192   store   29   102069   13332480   2156
2020   224   store   29   102965   13762560   2188
2020   256   store   29   103861   14192640   2220
2020   288   store   26   104757   14622720   2249
2020   320   store   27   105653   15052800   2277
2020   352   store   26   106549   15482880   2305
2020   0   retrieve   10   106549   15482880   2316
2020   0   verify   2   106549   15482880   2319
2021   0   store   25   107425   15912960   2347
2021   32   store   26   108311   16343040   2375
2021   64   store   26   109197   16773120   2403
2021   96   store   26   110083   17203200   2431
2021   128   store   25   110979   17633280   2458
2021   160   store   25   111875   18063360   2486
2021   192   store   26   112771   18493440   2514
2021   224   store   26   113667   18923520   2541
2021   256   store   25   114563   19353600   2569
2021   288   store   25   115459   19783680   2597
2021   320   store   25   116355   20213760   2625
2021   352   store   25   117251   20643840   2653
2021   0   retrieve   14   117251   20643840   2668
2021   0   verify   2   117251   20643840   2672
2022   0   rets   22   283132   20643840   2698
2022   0   store   26   284008   21073920   2727
2022   32   store   25   284894   21504000   2756
2022   64   store   25   285780   21934080   2785
2022   96   store   25   286666   22364160   2815
2022   128   store   25   287562   22794240   2844
2022   160   store   26   288458   23224320   2873
2022   192   store   26   289354   23654400   2902
2022   224   store   25   290250   24084480   2931
2022   256   store   25   291146   24514560   2961
2022   288   store   26   292042   24944640   2990
2022   320   store   25   292938   25374720   3020
2022   352   store   26   293834   25804800   3049
2022   0   retrieve   17   293834   25804800   3069
2022   0   verify   3   293834   25804800   3075
2023   0   reshare   2595   293834   25804800   5675
2023   0   store   26   294710   26234880   5706
2023   32   store   26   295596   26664960   5735
2023   64   store   25   296482   27095040   5765
2023   96   store   26   297368   27525120   5796
2023   128   store   26   298264   27955200   5827
2023   160   store   27   299160   28385280   5858
2023   192   store   27   300056   28815360   5889
2023   224   store   27   300952   29245440   5920
2023   256   store   27   301848   29675520   5951
2023   288   store   26   302744   30105600   5982
2023   320   store   27   303640   30535680   6013
2023   352   store   27   304536   30965760   6044
2023   0   retrieve   15   304536   30965760   6062
2023   0   verify   4   304536   30965760   6069
2024   0   rets   30   577569   30965760   6107
2024   0   store   27   578445   31395840   6141
2024   32   store   26   579331   31825920   6175
2024   64   store   26   580217   32256000   6209
2024   96   store   26   581103   32686080   6244
2024   128   store   27   581999   33116160   6278
2024   160   store   27   582895   33546240   6312
2024   192   store   26   583791   33976320   6346
2024   224   store   27   584687   34406400   6381
2024   256   store   26   585583   34836480   6415
2024   288   store   26   586479   35266560   6450
2024   320   store   27   587375   35696640   6484
2024   352   store   26   588271   36126720   6519
2024   0   retrieve   18   588271   36126720   6543
2024   0   verify   4   588271   36126720   6553
2025   0   store   37   589147   36556800   6598
2025   32   store   26   590033   36986880   6632
2025   64   store   26   590919   37416960   6666
2025   96   store   27   591805   37847040   6699
2025   128   store   26   592701   38277120   6733
2025   160   store   26   593597   38707200   6767
2025   192   store   26   594493   39137280   6800
2025   224   store   26   595389   39567360   6833
2025   256   store   26   596285   39997440   6867
2025   288   store   27   597181   40427520   6901
2025   320   store   29   598077   40857600   6938
2025   352   store   26   598973   41287680   6972
2025   0   retrieve   21   598973   41287680   6998
2025   0   verify   5   598973   41287680   7009
2026   0   rets   37   962880   41287680   7056
2026   0   store   27   963756   41717760   7092
2026   32   store   27   964642   42147840   7130
2026   64   store   30   965528   42577920   7170
2026   96   store   30   966414   43008000   7211
2026   128   store   30   967310   43438080   7252
2026   160   store   30   968206   43868160   7294
2026   192   store   30   969102   44298240   7335
2026   224   store   30   969998   44728320   7376
2026   256   store   30   970894   45158400   7417
2026   288   store   30   971790   45588480   7458
2026   320   store   30   972686   46018560   7500
2026   352   store   30   973582   46448640   7541
2026   0   retrieve   25   973582   46448640   7575
2026   0   verify   5   973582   46448640   7591
2027   0   store   30   974458   46878720   7632
2027   32   store   30   975344   47308800   7673
2027   64   store   30   976230   47738880   7714
2027   96   store   29   977116   48168960   7755
2027   128   store   29   978012   48599040   7796
2027   160   store   29   978908   49029120   7837
2027   192   store   29   979804   49459200   7878
2027   224   store   29   980700   49889280   7919
2027   256   store   30   981596   50319360   7960
2027   288   store   30   982492   50749440   8001
2027   320   store   62   983388   51179520   8074
2027   352   store   27   984284   51609600   8111
2027   0   retrieve   26   984284   51609600   8146
2027   0   verify   5   984284   51609600   8160
2028   0   recomts   3676   979938   55296000   11847
2028   0   reshare   6125   979938   55296000   17982
2028   0   store   27   980758   55726080   18020
2028   32   store   27   981588   56156160   18059
2028   64   store   26   982418   56586240   18097
2028   96   store   27   983248   57016320   18134
2028   128   store   26   984088   57446400   18172
2028   160   store   26   984928   57876480   18210
2028   192   store   26   985768   58306560   18247
2028   224   store   26   986608   58736640   18284
2028   256   store   26   987448   59166720   18321
2028   288   store   26   988288   59596800   18359
2028   320   store   26   989128   60026880   18396
2028   352   store   27   989968   60456960   18433
2028   0   retrieve   34   989968   60456960   18478
2028   0   verify   12   989968   60456960   18501
2029   0   store   27   990826   60887040   18538
2029   32   store   26   991656   61317120   18576
2029   64   store   26   992486   61747200   18614
2029   96   store   27   993316   62177280   18651
2029   128   store   26   994156   62607360   18689
2029   160   store   26   994996   63037440   18725
2029   192   store   26   995836   63467520   18763
2029   224   store   26   996676   63897600   18799
2029   256   store   26   997516   64327680   18836
2029   288   store   25   998356   64757760   18873
2029   320   store   26   999196   65187840   18910
2029   352   store   25   1000036   65617920   18947
2029   0   retrieve   38   1000036   65617920   18995
2029   0   verify   12   1000036   65617920   19018
2030   0   rets   15   1085542   65617920   19045
2030   0   store   25   1086418   66048000   19083
2030   32   store   26   1087304   66478080   19120
2030   64   store   26   1088190   66908160   19158
2030   96   store   26   1089076   67338240   19195
2030   128   store   25   1089972   67768320   19233
2030   160   store   26   1090868   68198400   19270
2030   192   store   25   1091764   68628480   19308
2030   224   store   26   1092660   69058560   19345
2030   256   store   26   1093556   69488640   19383
2030   288   store   25   1094452   69918720   19421
2030   320   store   26   1095348   70348800   19459
2030   352   store   26   1096244   70778880   19496
2030   0   retrieve   41   1096244   70778880   19547
2030   0   verify   14   1096244   70778880   19573
2031   0   store   70   1099565   71208960   19656
2031   32   store   34   1102857   71639040   19703
2031   64   store   29   1106149   72069120   19745
2031   96   store   39   1109441   72499200   19797
2031   128   store   25   1112743   72929280   19834
2031   160   store   25   1116045   73359360   19871
2031   192   store   24   1119347   73789440   19907
2031   224   store   56   1122649   74219520   19976
2031   256   store   31   1125951   74649600   20019
2031   288   store   24   1129253   75079680   20056
2031   320   store   24   1132555   75509760   20092
2031   352   store   37   1135857   75939840   20142
2031   0   retrieve   43   1135857   75939840   20196
2031   0   verify   14   1135857   75939840   20221
2032   0   rets   20   1304507   75939840   20256
2032   0   store   24   1307787   76369920   20293
2032   32   store   23   1311077   76800000   20330
2032   64   store   55   1314367   77230080   20399
2032   96   store   61   1317657   77660160   20475
2032   128   store   43   1320957   78090240   20532
2032   160   store   23   1324257   78520320   20569
2032   192   store   37   1327557   78950400   20619
2032   224   store   23   1330857   79380480   20656
2032   256   store   24   1334157   79810560   20694
2032   288   store   23   1337457   80240640   20732
2032   320   store   56   1340757   80670720   20801
2032   352   store   30   1344057   81100800   20845
2032   0   retrieve   46   1344057   81100800   20903
2032   0   verify   18   1344057   81100800   20935
2033   0   reshare   8430   1344057   81100800   29379
2033   0   store   28   1347337   81530880   29423
2033   32   store   28   1350627   81960960   29466
2033   64   store   43   1353917   82391040   29524
2033   96   store   28   1357207   82821120   29568
2033   128   store   28   1360507   83251200   29612
2033   160   store   27   1363807   83681280   29655
2033   192   store   64   1367107   84111360   29735
2033   224   store   72   1370407   84541440   29823
2033   256   store   65   1373707   84971520   29903
2033   288   store   72   1377007   85401600   29990
2033   320   store   64   1380307   85831680   30070
2033   352   store   64   1383607   86261760   30151
2033   0   retrieve   50   1383607   86261760   30215
2033   0   verify   26   1383607   86261760   30256
2034   0   rets   49   1659389   86261760   30326
2034   0   store   30   1662669   86691840   30376
2034   32   store   66   1665959   87121920   30462
2034   64   store   37   1669249   87552000   30520
2034   96   store   29   1672539   87982080   30570
2034   128   store   30   1675839   88412160   30621
2034   160   store   43   1679139   88842240   30686
2034   192   store   30   1682439   89272320   30736
2034   224   store   29   1685739   89702400   30786
2034   256   store   29   1689039   90132480   30837
2034   288   store   66   1692339   90562560   30923
2034   320   store   72   1695639   90992640   31017
2034   352   store   51   1698939   91422720   31089
2034   0   retrieve   54   1698939   91422720   31160
2034   0   verify   30   1698939   91422720   31211
2035   0   store   29   1702219   91852800   31262
2035   32   store   43   1705509   92282880   31327
2035   64   store   29   1708799   92712960   31428
2035   96   store   25   1712089   93143040   31472
2035   128   store   24   1715389   93573120   31516
2035   160   store   57   1718689   94003200   31592
2035   192   store   30   1721989   94433280   31642
2035   224   store   24   1725289   94863360   31686
2035   256   store   24   1728589   95293440   31730
2035   288   store   37   1731889   95723520   31786
2035   320   store   25   1735189   96153600   31830
2035   352   store   24   1738489   96583680   31874
2035   0   retrieve   54   1738489   96583680   31944
2035   0   verify   31   1738489   96583680   31994
2036   0   rets   80   2105215   96583680   32098
2036   0   store   56   2108495   97013760   32177
2036   32   store   62   2111785   97443840   32262
2036   64   store   57   2115075   97873920   32341
2036   96   store   62   2118365   98304000   32426
2036   128   store   56   2121665   98734080   32504
2036   160   store   61   2124965   99164160   32588
2036   192   store   55   2128265   99594240   32666
2036   224   store   62   2131565   100024320   32751
2036   256   store   55   2134865   100454400   32829
2036   288   store   61   2138165   100884480   32912
2036   320   store   55   2141465   101314560   32989
2036   352   store   61   2144765   101744640   33072
2036   0   retrieve   56   2144765   101744640   33147
2036   0   verify   35   2144765   101744640   33204
2037   0   store   55   2148045   102174720   33281
2037   32   store   30   2151335   102604800   33333
2037   64   store   24   2154625   103034880   33380
2037   96   store   24   2157915   103464960   33426
2037   128   store   55   2161215   103895040   33503
2037   160   store   61   2164515   104325120   33587
2037   192   store   43   2167815   104755200   33653
2037   224   store   24   2171115   105185280   33700
2037   256   store   36   2174415   105615360   33758
2037   288   store   23   2177715   106045440   33804
2037   320   store   24   2181015   106475520   33851
2037   352   store   24   2184315   106905600   33897
2037   0   retrieve   59   2184315   106905600   33975
2037   0   verify   39   2184315   106905600   34036
2038   0   recomts   8293   2177553   114278400   42353
2038   0   reshare   12595   2177553   114278400   54969
2038   0   store   30   2180777   114708480   55024
2038   32   store   24   2184011   115138560   55072
2038   64   store   24   2199227   115568640   55120
2038   96   store   36   2202497   115998720   55180
2038   128   store   24   2205741   116428800   55228
2038   160   store   24   2208985   116858880   55277
2038   192   store   24   2214149   117288960   55325
2038   224   store   55   2220753   117719040   55405
2038   256   store   62   2226397   118149120   55491
2038   288   store   55   2237209   118579200   55570
2038   320   store   61   2240509   119009280   55656
2038   352   store   55   2243809   119439360   55736
2038   0   retrieve   76   2243809   119439360   55833
2038   0   verify   144   2243809   119439360   56001
2039   0   store   55   2247091   119869440   56080
2039   32   store   23   2250381   120299520   56128
2039   64   store   23   2253671   120729600   56177
2039   96   store   55   2256961   121159680   56256
2039   128   store   31   2260261   121589760   56311
2039   160   store   24   2263561   122019840   56359
2039   192   store   23   2266861   122449920   56408
2039   224   store   36   2270161   122880000   56468
2039   256   store   23   2273461   123310080   56517
2039   288   store   24   2276761   123740160   56565
2039   320   store   23   2280061   124170240   56614
2039   352   store   55   2283361   124600320   56694
2039   0   retrieve   78   2283361   124600320   56793
2039   0   verify   152   2283361   124600320   56972
2040   0   rets   57   2361047   124600320   57056
2040   0   store   44   2364327   125030400   57128
2040   32   store   24   2367617   125460480   57181
2040   64   store   37   2370907   125890560   57246
2040   96   store   24   2374197   126320640   57298
2040   128   store   24   2377497   126750720   57351
2040   160   store   25   2380797   127180800   57403
2040   192   store   56   2384097   127610880   57487
2040   224   store   30   2387397   128040960   57545
2040   256   store   24   2390697   128471040   57597
2040   288   store   25   2393997   128901120   57649
2040   320   store   37   2397297   129331200   57713
2040   352   store   24   2400597   129761280   57765
2040   0   retrieve   93   2400597   129761280   57881
2040   0   verify   141   2400597   129761280   58048
2041   0   store   24   2403877   130191360   58099
2041   32   store   24   2407167   130621440   58148
2041   64   store   55   2410457   131051520   58230
2041   96   store   61   2413747   131481600   58317
2041   128   store   55   2417047   131911680   58399
2041   160   store   61   2420347   132341760   58487
2041   192   store   56   2423647   132771840   58569
2041   224   store   61   2426947   133201920   58656
2041   256   store   55   2430247   133632000   58738
2041   288   store   62   2433547   134062080   58826
2041   320   store   55   2436847   134492160   58907
2041   352   store   61   2440147   134922240   58994
2041   0   retrieve   85   2440147   134922240   59102
2041   0   verify   145   2440147   134922240   59273
2042   0   rets   67   2608655   134922240   59367
2042   0   store   61   2611935   135352320   59457
2042   32   store   55   2615225   135782400   59539
2042   64   store   61   2618515   136212480   59629
2042   96   store   55   2621805   136642560   59711
2042   128   store   61   2625105   137072640   59800
2042   160   store   55   2628405   137502720   59883
2042   192   store   61   2631705   137932800   59972
2042   224   store   54   2635005   138362880   60054
2042   256   store   61   2638305   138792960   60144
2042   288   store   55   2641605   139223040   60226
2042   320   store   61   2644905   139653120   60315
2042   352   store   55   2648205   140083200   60398
2042   0   retrieve   86   2648205   140083200   60509
2042   0   verify   148   2648205   140083200   60684
2043   0   reshare   15041   2648205   140083200   75751
2043   0   store   62   2651485   140513280   75842
2043   32   store   55   2654775   140943360   75925
2043   64   store   61   2658065   141373440   76016
2043   96   store   55   2661355   141803520   76100
2043   128   store   61   2664655   142233600   76190
2043   160   store   54   2667955   142663680   76273
2043   192   store   30   2671255   143093760   76333
2043   224   store   24   2674555   143523840   76385
2043   256   store   24   2677855   143953920   76438
2043   288   store   54   2681155   144384000   76522
2043   320   store   62   2684455   144814080   76612
2043   352   store   55   2687755   145244160   76697
2043   0   retrieve   180   2687755   145244160   76904
2043   0   verify   153   2687755   145244160   77086
2044   0   rets   99   2963521   145244160   77217
2044   0   store   56   2966801   145674240   77304
2044   32   store   55   2970091   146104320   77391
2044   64   store   25   2973381   146534400   77448
2044   96   store   24   2976671   146964480   77504
2044   128   store   56   2979971   147394560   77592
2044   160   store   30   2983271   147824640   77655
2044   192   store   25   2986571   148254720   77711
2044   224   store   24   2989871   148684800   77768
2044   256   store   37   2993171   149114880   77837
2044   288   store   25   2996471   149544960   77893
2044   320   store   24   2999771   149975040   77949
2044   352   store   25   3003071   150405120   78006
2044   0   retrieve   93   3003071   150405120   78128
2044   0   verify   156   3003071   150405120   78316
2045   0   store   56   3006351   150835200   78404
2045   32   store   62   3009641   151265280   78497
2045   64   store   43   3012931   151695360   78571
2045   96   store   24   3016221   152125440   78626
2045   128   store   36   3019521   152555520   78694
2045   160   store   24   3022821   152985600   78749
2045   192   store   24   3026121   153415680   78804
2045   224   store   23   3029421   153845760   78859
2045   256   store   55   3032721   154275840   78945
2045   288   store   30   3036021   154705920   79007
2045   320   store   24   3039321   155136000   79062
2045   352   store   23   3042621   155566080   79117
2045   0   retrieve   95   3042621   155566080   79240
2045   0   verify   160   3042621   155566080   79432
2046   0   rets   106   3409303   155566080   79572
2046   0   store   24   3412583   155996160   79630
2046   32   store   23   3415873   156426240   79688
2046   64   store   24   3419163   156856320   79745
2046   96   store   55   3422453   157286400   79834
2046   128   store   61   3425753   157716480   79930
2046   160   store   55   3429053   158146560   80019
2046   192   store   61   3432353   158576640   80115
2046   224   store   55   3435653   159006720   80204
2046   256   store   61   3438953   159436800   80299
2046   288   store   54   3442253   159866880   80388
2046   320   store   61   3445553   160296960   80484
2046   352   store   55   3448853   160727040   80573
2046   0   retrieve   98   3448853   160727040   80701
2046   0   verify   164   3448853   160727040   80899
2047   0   store   61   3452133   161157120   80994
2047   32   store   55   3455423   161587200   81083
2047   64   store   61   3458713   162017280   81179
2047   96   store   54   3462003   162447360   81267
2047   128   store   30   3465303   162877440   81332
2047   160   store   23   3468603   163307520   81390
2047   192   store   24   3471903   163737600   81448
2047   224   store   55   3475203   164167680   81537
2047   256   store   62   3478503   164597760   81633
2047   288   store   42   3481803   165027840   81711
2047   320   store   24   3485103   165457920   81770
2047   352   store   37   3488403   165888000   81843
2047   0   retrieve   102   3488403   165888000   81976
2047   0   verify   168   3488403   165888000   82179
2048   0   recomts   14148   3479877   176947200   96363
2048   0   reshare   20684   3479877   176947200   117079
2048   0   store   23   3485501   177377280   117139
2048   32   store   24   3496889   177807360   117199
2048   64   store   55   3511501   178237440   117291
2048   96   store   30   3514735   178667520   117358
2048   128   store   24   3517979   179097600   117419
2048   160   store   24   3523143   179527680   117481
2048   192   store   37   3529747   179957760   117556
2048   224   store   25   3535391   180387840   117624
2048   256   store   24   3539595   180817920   117689
2048   288   store   24   3542893   181248000   117750
2048   320   store   55   3546193   181678080   117841
2048   352   store   60   3549493   182108160   117938
2048   0   retrieve   124   3549493   182108160   118096
2048   0   verify   303   3549493   182108160   118435
2049   0   store   92   3552775   182538240   118563
2049   32   store   62   3556065   182968320   118664
2049   64   store   57   3559355   183398400   118757
2049   96   store   55   3562645   183828480   118850
2049   128   store   24   3565945   184258560   118911
2049   160   store   24   3569245   184688640   118973
2049   192   store   56   3572545   185118720   119066
2049   224   store   31   3575845   185548800   119133
2049   256   store   25   3579145   185978880   119195
2049   288   store   24   3582445   186408960   119256
2049   320   store   37   3585745   186839040   119330
2049   352   store   24   3589045   187269120   119391
2049   0   retrieve   129   3589045   187269120   119553
2049   0   verify   309   3589045   187269120   119900
2050   0   rets   20   3666731   187269120   119957
2050   0   store   25   3670011   187699200   120020
2050   32   store   55   3673301   188129280   120113
2050   64   store   61   3676591   188559360   120210
2050   96   store   42   3679881   188989440   120290
2050   128   store   24   3683181   189419520   120351
2050   160   store   35   3686481   189849600   120423
2050   192   store   24   3689781   190279680   120484
2050   224   store   23   3693081   190709760   120544
2050   256   store   23   3696381   191139840   120605
2050   288   store   55   3699681   191569920   120697
2050   320   store   30   3702981   192000000   120764
2050   352   store   23   3706281   192430080   120824
2050   0   retrieve   131   3706281   192430080   120989
2050   0   verify   312   3706281   192430080   121338
2051   0   store   24   3709561   192860160   121399
2051   32   store   36   3712851   193290240   121472
2051   64   store   23   3716141   193720320   121533
2051   96   store   24   3719431   194150400   121595
2051   128   store   23   3722731   194580480   121655
2051   160   store   54   3726031   195010560   121747
2051   192   store   61   3729331   195440640   121846
2051   224   store   55   3732631   195870720   121938
2051   256   store   60   3735931   196300800   122036
2051   288   store   54   3739231   196730880   122128
2051   320   store   60   3742531   197160960   122225
2051   352   store   54   3745831   197591040   122317
2051   0   retrieve   132   3745831   197591040   122483
2051   0   verify   316   3745831   197591040   122837
2052   0   rets   72   3914339   197591040   122947
2052   0   store   54   3917619   198021120   123040
2052   32   store   61   3920909   198451200   123140
2052   64   store   54   3924199   198881280   123234
2052   96   store   61   3927489   199311360   123334
2052   128   store   55   3930789   199741440   123429
2052   160   store   62   3934089   200171520   123531
2052   192   store   56   3937389   200601600   123627
2052   224   store   62   3940689   201031680   123729
2052   256   store   55   3943989   201461760   123822
2052   288   store   60   3947289   201891840   123922
2052   320   store   54   3950589   202321920   124015
2052   352   store   60   3953889   202752000   124115
2052   0   retrieve   135   3953889   202752000   124285
2052   0   verify   320   3953889   202752000   124644
2053   0   reshare   22745   3953889   202752000   147426
2053   0   store   54   3957169   203182080   147521
2053   32   store   60   3960459   203612160   147622
2053   64   store   54   3963749   204042240   147717
2053   96   store   60   3967039   204472320   147818
2053   128   store   55   3970339   204902400   147913
2053   160   store   61   3973639   205332480   148014
2053   192   store   54   3976939   205762560   148108
2053   224   store   60   3980239   206192640   148209
2053   256   store   55   3983539   206622720   148305
2053   288   store   61   3986839   207052800   148406
2053   320   store   55   3990139   207482880   148502
2053   352   store   61   3993439   207912960   148603
2053   0   retrieve   138   3993439   207912960   148778
2053   0   verify   324   3993439   207912960   149142
2054   0   rets   150   4269205   207912960   149342
2054   0   store   62   4272485   208343040   149451
2054   32   store   57   4275775   208773120   149552
2054   64   store   62   4279065   209203200   149660
2054   96   store   56   4282355   209633280   149762
2054   128   store   62   4285655   210063360   149869
2054   160   store   56   4288955   210493440   149971
2054   192   store   62   4292255   210923520   150078
2054   224   store   56   4295555   211353600   150179
2054   256   store   62   4298855   211783680   150287
2054   288   store   56   4302155   212213760   150388
2054   320   store   62   4305455   212643840   150494
2054   352   store   55   4308755   213073920   150593
2054   0   retrieve   142   4308755   213073920   150775
2054   0   verify   329   4308755   213073920   151147
2055   0   store   61   4312035   213504000   151251
2055   32   store   54   4315325   213934080   151349
2055   64   store   60   4318615   214364160   151453
2055   96   store   55   4321905   214794240   151550
2055   128   store   61   4325205   215224320   151654
2055   160   store   54   4328505   215654400   151753
2055   192   store   61   4331805   216084480   151859
2055   224   store   55   4335105   216514560   151957
2055   256   store   60   4338405   216944640   152062
2055   288   store   54   4341705   217374720   152159
2055   320   store   60   4345005   217804800   152263
2055   352   store   54   4348305   218234880   152360
2055   0   retrieve   143   4348305   218234880   152543
2055   0   verify   331   4348305   218234880   152917
2056   0   rets   131   4714987   218234880   153094
2056   0   store   54   4718267   218664960   153194
2056   32   store   61   4721557   219095040   153300
2056   64   store   55   4724847   219525120   153401
2056   96   store   59   4728137   219955200   153507
2056   128   store   54   4731437   220385280   153608
2056   160   store   61   4734737   220815360   153714
2056   192   store   55   4738037   221245440   153815
2056   224   store   60   4741337   221675520   153921
2056   256   store   54   4744637   222105600   154021
2056   288   store   60   4747937   222535680   154128
2056   320   store   54   4751237   222965760   154230
2056   352   store   61   4754537   223395840   154339
2056   0   retrieve   148   4754537   223395840   154531
2056   0   verify   337   4754537   223395840   154914
2057   0   store   55   4757817   223825920   155014
2057   32   store   60   4761107   224256000   155121
2057   64   store   55   4764397   224686080   155222
2057   96   store   60   4767687   225116160   155329
2057   128   store   54   4770987   225546240   155430
2057   160   store   60   4774287   225976320   155536
2057   192   store   55   4777587   226406400   155637
2057   224   store   29   4780887   226836480   155713
2057   256   store   23   4784187   227266560   155783
2057   288   store   23   4787487   227696640   155852
2057   320   store   53   4790787   228126720   155953
2057   352   store   61   4794087   228556800   156060
2057   0   retrieve   148   4794087   228556800   156251
2057   0   verify   340   4794087   228556800   156637
2058   0   recomts   21297   4797895   243302400   177982
2058   0   reshare   29112   4797895   243302400   207140
2058   0   store   24   4803039   243732480   207213
2058   32   store   35   4809633   244162560   207298
2058   64   store   23   4815267   244592640   207371
2058   96   store   24   4819941   245022720   207443
2058   128   store   23   4823665   245452800   207516
2058   160   store   54   4836027   245882880   207620
2058   192   store   30   4842631   246312960   207700
2058   224   store   24   4848275   246743040   207773
2058   256   store   24   4852479   247173120   207846
2058   288   store   36   4855777   247603200   207931
2058   320   store   24   4859077   248033280   208004
2058   352   store   23   4862377   248463360   208076
2058   0   retrieve   181   4862377   248463360   208302
2058   0   verify   518   4862377   248463360   208870
2059   0   store   25   4865659   248893440   208944
2059   32   store   56   4868949   249323520   209051
2059   64   store   61   4872239   249753600   209164
2059   96   store   54   4875529   250183680   209268
2059   128   store   60   4878829   250613760   209378
2059   160   store   54   4882129   251043840   209482
2059   192   store   54   4885429   251473920   209586
2059   224   store   23   4888729   251904000   209659
2059   256   store   23   4892029   252334080   209733
2059   288   store   110   4895329   252764160   209893
2059   320   store   31   4898629   253194240   209978
2059   352   store   25   4901929   253624320   210055
2059   0   retrieve   184   4901929   253624320   210286
2059   0   verify   524   4901929   253624320   210861
2060   0   rets   19   4979615   253624320   210932
2060   0   store   37   4982895   254054400   211021
2060   32   store   24   4986185   254484480   211097
2060   64   store   24   4989475   254914560   211173
2060   96   store   24   4992765   255344640   211248
2060   128   store   55   4996065   255774720   211356
2060   160   store   62   4999365   256204800   211469
2060   192   store   42   5002665   256634880   211562
2060   224   store   23   5005965   257064960   211636
2060   256   store   36   5009265   257495040   211721
2060   288   store   23   5012565   257925120   211795
2060   320   store   23   5015865   258355200   211869
2060   352   store   23   5019165   258785280   211943
2060   0   retrieve   186   5019165   258785280   212176
2060   0   verify   524   5019165   258785280   212750
2061   0   store   55   5022445   259215360   212855
2061   32   store   29   5025735   259645440   212935
2061   64   store   24   5029025   260075520   213009
2061   96   store   23   5032315   260505600   213082
2061   128   store   35   5035615   260935680   213169
2061   160   store   23   5038915   261365760   213243
2061   192   store   24   5042215   261795840   213317
2061   224   store   23   5045515   262225920   213390
2061   256   store   54   5048815   262656000   213495
2061   288   store   60   5052115   263086080   213606
2061   320   store   54   5055415   263516160   213712
2061   352   store   61   5058715   263946240   213823
2061   0   retrieve   188   5058715   263946240   214057
2061   0   verify   528   5058715   263946240   214635
2062   0   rets   66   5227223   263946240   214752
2062   0   store   60   5230503   264376320   214866
2062   32   store   55   5233793   264806400   214974
2062   64   store   61   5237083   265236480   215088
2062   96   store   55   5240373   265666560   215197
2062   128   store   62   5243673   266096640   215314
2062   160   store   55   5246973   266526720   215421
2062   192   store   61   5250273   266956800   215534
2062   224   store   54   5253573   267386880   215641
2062   256   store   98   5256873   267816960   215794
2062   288   store   56   5260173   268247040   215907
2062   320   store   62   5263473   268677120   216024
2062   352   store   56   5266773   269107200   216133
2062   0   retrieve   194   5266773   269107200   216377
2062   0   verify   537   5266773   269107200   216968
2063   0   reshare   31674   5266773   269107200   248692
2063   0   store   61   5270053   269537280   248808
2063   32   store   56   5273343   269967360   248917
2063   64   store   62   5276633   270397440   249033
2063   96   store   56   5279923   270827520   249142
2063   128   store   61   5283223   271257600   249257
2063   160   store   56   5286523   271687680   249365
2063   192   store   61   5289823   272117760   249480
2063   224   store   55   5293123   272547840   249590
2063   256   store   61   5296423   272977920   249703
2063   288   store   55   5299723   273408000   249811
2063   320   store   60   5303023   273838080   249923
2063   352   store   55   5306323   274268160   250031
2063   0   retrieve   194   5306323   274268160   250273
2063   0   verify   538   5306323   274268160   250864
2064   0   rets   67   5582089   274268160   250997
2064   0   store   23   5585369   274698240   251087
2064   32   store   23   5588659   275128320   251177
2064   64   store   55   5591949   275558400   251299
2064   96   store   60   5595239   275988480   251426
2064   128   store   55   5598539   276418560   251548
2064   160   store   61   5601839   276848640   251675
2064   192   store   55   5605139   277278720   251796
2064   224   store   55   5608439   277708800   251918
2064   256   store   24   5611739   278138880   252009
2064   288   store   23   5615039   278568960   252098
2064   320   store   55   5618339   278999040   252220
2064   352   store   30   5621639   279429120   252316
2064   0   retrieve   197   5621639   279429120   252565
2064   0   verify   541   5621639   279429120   253174
2065   0   store   25   5624919   279859200   253267
2065   32   store   24   5628209   280289280   253361
2065   64   store   38   5631499   280719360   253468
2065   96   store   25   5634789   281149440   253559
2065   128   store   23   5638089   281579520   253649
2065   160   store   23   5641389   282009600   253739
2065   192   store   55   5644689   282439680   253861
2065   224   store   61   5647989   282869760   253988
2065   256   store   42   5651289   283299840   254098
2065   288   store   24   5654589   283729920   254189
2065   320   store   37   5657889   284160000   254292
2065   352   store   23   5661189   284590080   254383
2065   0   retrieve   199   5661189   284590080   254635
2065   0   verify   545   5661189   284590080   255246
2066   0   rets   93   6027871   284590080   255408
2066   0   store   23   6031151   285020160   255501
2066   32   store   83   6034441   285450240   255655
2066   64   store   32   6037731   285880320   255761
2066   96   store   25   6041021   286310400   255858
2066   128   store   25   6044321   286740480   255954
2066   160   store   37   6047621   287170560   256063
2066   192   store   24   6050921   287600640   256158
2066   224   store   23   6054221   288030720   256253
2066   256   store   24   6057521   288460800   256349
2066   288   store   56   6060821   288890880   256476
2066   320   store   62   6064121   289320960   256610
2066   352   store   56   6067421   289751040   256737
2066   0   retrieve   203   6067421   289751040   256999
2066   0   verify   552   6067421   289751040   257619
2067   0   store   61   6070701   290181120   257750
2067   32   store   54   6073991   290611200   257875
2067   64   store   61   6077281   291041280   258005
2067   96   store   55   6080571   291471360   258131
2067   128   store   62   6083871   291901440   258262
2067   160   store   56   6087171   292331520   258387
2067   192   store   61   6090471   292761600   258517
2067   224   store   55   6093771   293191680   258641
2067   256   store   61   6097071   293621760   258771
2067   288   store   54   6100371   294051840   258895
2067   320   store   30   6103671   294481920   258995
2067   352   store   24   6106971   294912000   259088
2067   0   retrieve   204   6106971   294912000   259347
2067   0   verify   554   6106971   294912000   259970
2068   0   recomts   29052   6108381   313344000   289096
2068   0   reshare   38916   6108381   313344000   328073
2068   0   store   55   6123123   313774080   328203
2068   32   store   61   6129717   314204160   328338
2068   64   store   43   6135351   314634240   328455
2068   96   store   23   6140025   315064320   328553
2068   128   store   36   6143749   315494400   328663
2068   160   store   24   6156111   315924480   328761
2068   192   store   24   6162715   316354560   328859
2068   224   store   25   6168359   316784640   328958
2068   256   store   55   6172563   317214720   329088
2068   288   store   30   6175861   317644800   329193
2068   320   store   24   6179161   318074880   329291
2068   352   store   23   6182461   318504960   329389
2068   0   retrieve   241   6182461   318504960   329690
2068   0   verify   781   6182461   318504960   330544
2069   0   store   37   6185743   318935040   330654
2069   32   store   24   6189033   319365120   330753
2069   64   store   25   6192323   319795200   330852
2069   96   store   24   6195613   320225280   330951
2069   128   store   54   6198913   320655360   331079
2069   160   store   61   6202213   321085440   331215
2069   192   store   55   6205513   321515520   331346
2069   224   store   61   6208813   321945600   331482
2069   256   store   56   6212113   322375680   331615
2069   288   store   56   6215413   322805760   331748
2069   320   store   25   6218713   323235840   331852
2069   352   store   24   6222013   323665920   331950
2069   0   retrieve   245   6222013   323665920   332255
2069   0   verify   830   6222013   323665920   333162
2070   0   rets   50   6299699   323665920   333290
2070   0   store   31   6302979   324096000   333400
2070   32   store   24   6306269   324526080   333503
2070   64   store   24   6309559   324956160   333606
2070   96   store   37   6312849   325386240   333722
2070   128   store   25   6316149   325816320   333826
2070   160   store   24   6319449   326246400   333928
2070   192   store   24   6322749   326676480   334030
2070   224   store   56   6326049   327106560   334164
2070   256   store   61   6329349   327536640   334301
2070   288   store   42   6332649   327966720   334420
2070   320   store   24   6335949   328396800   334520
2070   352   store   37   6339249   328826880   334632
2070   0   retrieve   247   6339249   328826880   334941
2070   0   verify   790   6339249   328826880   335806
2071   0   store   24   6342529   329256960   335906
2071   32   store   23   6345819   329687040   336005
2071   64   store   24   6349109   330117120   336105
2071   96   store   54   6352399   330547200   336235
2071   128   store   30   6355699   330977280   336342
2071   160   store   24   6358999   331407360   336441
2071   192   store   24   6362299   331837440   336541
2071   224   store   36   6365599   332267520   336674
2071   256   store   26   6368899   332697600   336790
2071   288   store   25   6372199   333127680   336905
2071   320   store   26   6375499   333557760   337021
2071   352   store   58   6378799   333987840   337168
2071   0   retrieve   258   6378799   333987840   337501
2071   0   verify   804   6378799   333987840   338395
2072   0   rets   74   6547307   333987840   338560
2072   0   store   58   6550587   334417920   338710
2072   32   store   64   6553877   334848000   338865
2072   64   store   57   6557167   335278080   339015
2072   96   store   64   6560457   335708160   339170
2072   128   store   57   6563757   336138240   339321
2072   160   store   62   6567057   336568320   339477
2072   192   store   58   6570357   336998400   339627
2072   224   store   64   6573657   337428480   339784
2072   256   store   58   6576957   337858560   339936
2072   288   store   87   6580257   338288640   340113
2072   320   store   56   6583557   338718720   340256
2072   352   store   62   6586857   339148800   340407
2072   0   retrieve   257   6586857   339148800   340738
2072   0   verify   805   6586857   339148800   341632
2073   0   reshare   42297   6586857   339148800   384003
2073   0   store   57   6590137   339578880   384149
2073   32   store   62   6593427   340008960   384367
2073   64   store   56   6596717   340439040   384513
2073   96   store   62   6600007   340869120   384667
2073   128   store   57   6603307   341299200   384816
2073   160   store   64   6606607   341729280   384970
2073   192   store   57   6609907   342159360   385119
2073   224   store   63   6613207   342589440   385274
2073   256   store   57   6616507   343019520   385422
2073   288   store   64   6619807   343449600   385578
2073   320   store   56   6623107   343879680   385726
2073   352   store   62   6626407   344309760   385877
2073   0   retrieve   259   6626407   344309760   386210
2073   0   verify   809   6626407   344309760   387107
2074   0   rets   93   6902173   344309760   387293
2074   0   store   62   6905453   344739840   387446
2074   32   store   56   6908743   345169920   387594
2074   64   store   62   6912033   345600000   387748
2074   96   store   56   6915323   346030080   387896
2074   128   store   62   6918623   346460160   388049
2074   160   store   56   6921923   346890240   388196
2074   192   store   62   6925223   347320320   388350
2074   224   store   56   6928523   347750400   388496
2074   256   store   62   6931823   348180480   388650
2074   288   store   56   6935123   348610560   388797
2074   320   store   62   6938423   349040640   388950
2074   352   store   57   6941723   349470720   389097
2074   0   retrieve   261   6941723   349470720   389435
2074   0   verify   813   6941723   349470720   390339
2075   0   store   62   6945003   349900800   390493
2075   32   store   56   6948293   350330880   390640
2075   64   store   63   6951583   350760960   390793
2075   96   store   56   6954873   351191040   390940
2075   128   store   62   6958173   351621120   391092
2075   160   store   56   6961473   352051200   391240
2075   192   store   62   6964773   352481280   391393
2075   224   store   56   6968073   352911360   391540
2075   256   store   62   6971373   353341440   391693
2075   288   store   56   6974673   353771520   391840
2075   320   store   61   6977973   354201600   391993
2075   352   store   56   6981273   354631680   392140
2075   0   retrieve   313   6981273   354631680   392530
2075   0   verify   823   6981273   354631680   393448
2076   0   rets   135   7347955   354631680   393677
2076   0   store   56   7351235   355061760   393828
2076   32   store   62   7354525   355491840   393985
2076   64   store   56   7357815   355921920   394135
2076   96   store   62   7361105   356352000   394292
2076   128   store   55   7364405   356782080   394443
2076   160   store   62   7367705   357212160   394599
2076   192   store   56   7371005   357642240   394751
2076   224   store   62   7374305   358072320   394908
2076   256   store   56   7377605   358502400   395060
2076   288   store   63   7380905   358932480   395218
2076   320   store   56   7384205   359362560   395370
2076   352   store   62   7387505   359792640   395527
2076   0   retrieve   267   7387505   359792640   395874
2076   0   verify   820   7387505   359792640   396788
2077   0   store   56   7390785   360222720   396940
2077   32   store   63   7394075   360652800   397098
2077   64   store   55   7397365   361082880   397250
2077   96   store   72   7400655   361512960   397407
2077   128   store   55   7403955   361943040   397547
2077   160   store   61   7407255   362373120   397694
2077   192   store   55   7410555   362803200   397835
2077   224   store   62   7413855   363233280   397984
2077   256   store   56   7417155   363663360   398129
2077   288   store   62   7420455   364093440   398278
2077   320   store   55   7423755   364523520   398419
2077   352   store   61   7427055   364953600   398565
2077   0   retrieve   268   7427055   364953600   398904
2077   0   verify   819   7427055   364953600   399808
2078   0   recomts   38432   7421929   387072000   438328
2078   0   reshare   49205   7421929   387072000   487609
2078   0   store   61   7434271   387502080   487758
2078   32   store   55   7440865   387932160   487901
2078   64   store   60   7446499   388362240   488050
2078   96   store   55   7451173   388792320   488192
2078   128   store   61   7454897   389222400   488342
2078   160   store   55   7464859   389652480   488484
2078   192   store   61   7471463   390082560   488633
2078   224   store   55   7477107   390512640   488779
2078   256   store   62   7488505   390942720   488932
2078   288   store   55   7503145   391372800   489081
2078   320   store   62   7506445   391802880   489236
2078   352   store   55   7509745   392232960   489380
2078   0   retrieve   311   7509745   392232960   489765
2078   0   verify   1114   7509745   392232960   490967
2079   0   store   60   7513027   392663040   491116
2079   32   store   55   7516317   393093120   491260
2079   64   store   61   7519607   393523200   492060
2079   96   store   56   7522897   393953280   492212
2079   128   store   63   7526197   394383360   492369
2079   160   store   56   7529497   394813440   492519
2079   192   store   62   7532797   395243520   492675
2079   224   store   56   7536097   395673600   492825
2079   256   store   63   7539397   396103680   492981
2079   288   store   56   7542697   396533760   493132
2079   320   store   62   7545997   396963840   493288
2079   352   store   56   7549297   397393920   493434
2079   0   retrieve   317   7549297   397393920   493828
2079   0   verify   1121   7549297   397393920   495038
2080   0   rets   56   7626983   397393920   495184
2080   0   store   55   7630263   397824000   495328
2080   32   store   62   7633553   398254080   495478
2080   64   store   55   7636843   398684160   495622
2080   96   store   61   7640133   399114240   495772
2080   128   store   55   7643433   399544320   495917
2080   160   store   61   7646733   399974400   496067
2080   192   store   54   7650033   400404480   496211
2080   224   store   60   7653333   400834560   496361
2080   256   store   55   7656633   401264640   496504
2080   288   store   61   7659933   401694720   496655
2080   320   store   54   7663233   402124800   496800
2080   352   store   61   7666533   402554880   496950
2080   0   retrieve   317   7666533   402554880   497343
2080   0   verify   1127   7666533   402554880   498560
2081   0   store   56   7669813   402984960   498706
2081   32   store   61   7673103   403415040   498858
2081   64   store   55   7676393   403845120   499004
2081   96   store   61   7679683   404275200   499155
2081   128   store   55   7682983   404705280   499301
2081   160   store   62   7686283   405135360   499453
2081   192   store   55   7689583   405565440   499599
2081   224   store   61   7692883   405995520   499750
2081   256   store   54   7696183   406425600   499895
2081   288   store   61   7699483   406855680   500047
2081   320   store   55   7702783   407285760   500193
2081   352   store   61   7706083   407715840   500345
2081   0   retrieve   322   7706083   407715840   500744
2081   0   verify   1157   7706083   407715840   501995
2082   0   rets   67   7874591   407715840   502159
2082   0   store   63   7877871   408145920   502320
2082   32   store   56   7881161   408576000   502473
2082   64   store   62   7884451   409006080   502631
2082   96   store   56   7887741   409436160   502781
2082   128   store   62   7891041   409866240   502939
2082   160   store   56   7894341   410296320   503087
2082   192   store   61   7897641   410726400   503241
2082   224   store   54   7900941   411156480   503388
2082   256   store   61   7904241   411586560   503542
2082   288   store   54   7907541   412016640   503689
2082   320   store   61   7910841   412446720   503843
2082   352   store   55   7914141   412876800   503993
2082   0   retrieve   324   7914141   412876800   504397
2082   0   verify   1131   7914141   412876800   505620
2083   0   reshare   51573   7914141   412876800   557276
2083   0   store   62   7917421   413306880   557435
2083   32   store   57   7920711   413736960   557589
2083   64   store   63   7924001   414167040   557749
2083   96   store   56   7927291   414597120   557903
2083   128   store   62   7930591   415027200   558063
2083   160   store   56   7933891   415457280   558217
2083   192   store   62   7937191   415887360   558375
2083   224   store   55   7940491   416317440   558526
2083   256   store   62   7943791   416747520   558685
2083   288   store   56   7947091   417177600   558835
2083   320   store   62   7950391   417607680   558990
2083   352   store   55   7953691   418037760   559138
2083   0   retrieve   326   7953691   418037760   559542
2083   0   verify   1136   7953691   418037760   560772
2084   0   rets   98   8229457   418037760   560973
2084   0   store   55   8232737   418467840   561122
2084   32   store   61   8236027   418897920   561278
2084   64   store   54   8239317   419328000   561428
2084   96   store   62   8242607   419758080   561584
2084   128   store   55   8245907   420188160   561734
2084   160   store   61   8249207   420618240   561890
2084   192   store   55   8252507   421048320   562038
2084   224   store   61   8255807   421478400   562194
2084   256   store   55   8259107   421908480   562345
2084   288   store   61   8262407   422338560   562504
2084   320   store   56   8265707   422768640   562658
2084   352   store   62   8269007   423198720   562815
2084   0   retrieve   327   8269007   423198720   563223
2084   0   verify   1139   8269007   423198720   564455
2085   0   store   55   8272287   423628800   564605
2085   32   store   61   8275577   424058880   564760
2085   64   store   55   8278867   424488960   564909
2085   96   store   61   8282157   424919040   565064
2085   128   store   55   8285457   425349120   565214
2085   160   store   61   8288757   425779200   565371
2085   192   store   55   8292057   426209280   565522
2085   224   store   61   8295357   426639360   565679
2085   256   store   55   8298657   427069440   565829
2085   288   store   61   8301957   427499520   565986
2085   320   store   55   8305257   427929600   566143
2085   352   store   62   8308557   428359680   566303
2085   0   retrieve   331   8308557   428359680   566718
2085   0   verify   1146   8308557   428359680   567958
2086   0   rets   126   8675239   428359680   568184
2086   0   store   62   8678519   428789760   568347
2086   32   store   44   8681809   429219840   568492
2086   64   store   25   8685099   429649920   568617
2086   96   store   37   8688389   430080000   568755
2086   128   store   24   8691689   430510080   568883
2086   160   store   30   8694989   430940160   569016
2086   192   store   29   8698289   431370240   569148
2086   224   store   55   8701589   431800320   569305
2086   256   store   30   8704889   432230400   569437
2086   288   store   24   8708189   432660480   569854
2086   320   store   25   8711489   433090560   569984
2086   352   store   38   8714789   433520640   570126
2086   0   retrieve   339   8714789   433520640   570555
2086   0   verify   1156   8714789   433520640   571811
2087   0   store   24   8718069   433950720   571935
2087   32   store   24   8721359   434380800   572059
2087   64   store   24   8724649   434810880   572183
2087   96   store   55   8727939   435240960   572338
2087   128   store   61   8731239   435671040   572500
2087   160   store   56   8734539   436101120   572656
2087   192   store   61   8737839   436531200   572818
2087   224   store   55   8741139   436961280   572972
2087   256   store   61   8744439   437391360   573133
2087   288   store   54   8747739   437821440   573287
2087   320   store   61   8751039   438251520   573448
2087   352   store   55   8754339   438681600   573602
2087   0   retrieve   337   8754339   438681600   574023
2087   0   verify   1151   8754339   438681600   575276
2088   0   recomts   48296   8766455   464486400   623677
2088   0   reshare   60876   8766455   464486400   684645
2088   0   store   55   8776397   464916480   684805
2088   32   store   61   8782991   465346560   684973
2088   64   store   56   8788625   465776640   685137
2088   96   store   32   8801451   466206720   685359
2088   128   store   25   8814635   466636800   685493
2088   160   store   25   8817879   467066880   685627
2088   192   store   56   8823043   467496960   685792
2088   224   store   62   8829647   467927040   685964
2088   256   store   44   8834331   468357120   686116
2088   288   store   25   8837629   468787200   686250
2088   320   store   38   8840929   469217280   686396
2088   352   store   25   8844229   469647360   686530
2088   0   retrieve   394   8844229   469647360   687018
2088   0   verify   1495   8844229   469647360   688616
2089   0   store   23   8847511   470077440   688743
2089   32   store   24   8850801   470507520   688869
2089   64   store   54   8854091   470937600   689027
2089   96   store   30   8857381   471367680   689160
2089   128   store   24   8860681   471797760   689287
2089   160   store   23   8863981   472227840   689414
2089   192   store   37   8867281   472657920   689554
2089   224   store   24   8870581   473088000   689681
2089   256   store   23   8873881   473518080   689809
2089   288   store   24   8877181   473948160   689936
2089   320   store   55   8880481   474378240   690094
2089   352   store   61   8883781   474808320   690259
2089   0   retrieve   390   8883781   474808320   690738
2089   0   verify   1499   8883781   474808320   692341
2090   0   rets   50   8961467   474808320   692494
2090   0   store   61   8964747   475238400   692660
2090   32   store   55   8968037   475668480   692819
2090   64   store   55   8971327   476098560   692979
2090   96   store   23   8974617   476528640   693108
2090   128   store   24   8977917   476958720   693237
2090   160   store   55   8981217   477388800   693399
2090   192   store   30   8984517   477818880   693536
2090   224   store   24   8987817   478248960   693665
2090   256   store   24   8991117   478679040   693797
2090   288   store   37   8994417   479109120   693940
2090   320   store   25   8997717   479539200   694073
2090   352   store   25   9001017   479969280   694205
2090   0   retrieve   395   9001017   479969280   694694
2090   0   verify   1564   9001017   479969280   696367
2091   0   store   114   9011111   480409600   696590
2091   32   store   44   9021221   480849920   696740
2091   64   store   49   9031331   481290240   696920
2091   96   store   76   9041441   481730560   697127
2091   128   store   41   9051561   482170880   697290
2091   160   store   41   9061681   482611200   697453
2091   192   store   41   9071801   483051520   697615
2091   224   store   124   9081921   483491840   697861
2091   256   store   57   9092041   483932160   698041
2091   288   store   40   9102161   484372480   698203
2091   320   store   40   9112281   484812800   698365
2091   352   store   73   9122401   485253120   698559
2091   0   retrieve   403   9122401   485253120   699068
2091   0   verify   1446   9122401   485253120   700635
2092   0   rets   54   9436257   485253120   700813
2092   0   store   40   9446355   485693440   700978
2092   32   store   41   9456463   486133760   701141
2092   64   store   123   9466571   486574080   701387
2092   96   store   140   9476679   487014400   701650
2092   128   store   91   9486797   487454720   701863
2092   160   store   40   9496915   487895040   702027
2092   192   store   74   9507033   488335360   702223
2092   224   store   40   9517151   488775680   702385
2092   256   store   40   9527269   489216000   702548
2092   288   store   39   9537387   489656320   702710
2092   320   store   123   9547505   490096640   702956
2092   352   store   56   9557623   490536960   703137
2092   0   retrieve   406   9557623   490536960   703653
2092   0   verify   1461   9557623   490536960   705239
2093   0   reshare   64695   9557623   490536960   770044
2093   0   store   40   9567721   490977280   770212
2093   32   store   40   9577829   491417600   770381
2093   64   store   74   9587937   491857920   770585
2093   96   store   40   9598045   492298240   771420
2093   128   store   41   9608163   492738560   771583
2093   160   store   41   9618281   493178880   771754
2093   192   store   124   9628399   493619200   772008
2093   224   store   143   9638517   494059520   772280
2093   256   store   126   9648635   494499840   772535
2093   288   store   142   9658753   494940160   772803
2093   320   store   124   9668871   495380480   773050
2093   352   store   123   9678989   495820800   773299
2093   0   retrieve   408   9678989   495820800   773816
2093   0   verify   1491   9678989   495820800   775437
2094   0   rets   125   10192261   495820800   775696
2094   0   store   41   10202359   496261120   775871
2094   32   store   125   10212467   496701440   776130
2094   64   store   58   10222575   497141760   776321
2094   96   store   41   10232683   497582080   776496
2094   128   store   41   10242801   498022400   776671
2094   160   store   74   10252919   498462720   776879
2094   192   store   41   10263037   498903040   777050
2094   224   store   40   10273155   499343360   777220
2094   256   store   40   10283273   499783680   777387
2094   288   store   124   10293391   500224000   777639
2094   320   store   143   10303509   500664320   777914
2094   352   store   92   10313627   501104640   778139
2094   0   retrieve   416   10313627   501104640   778673
2094   0   verify   1498   10313627   501104640   780301
2095   0   store   41   10323725   501544960   780470
2095   32   store   74   10333833   501985280   780674
2095   64   store   41   10343941   502425600   780845
2095   96   store   42   10354049   502865920   781016
2095   128   store   40   10364167   503306240   781182
2095   160   store   123   10374285   503746560   781434
2095   192   store   57   10384403   504186880   781624
2095   224   store   42   10394521   504627200   781798
2095   256   store   41   10404639   505067520   781972
2095   288   store   74   10414757   505507840   782181
2095   320   store   40   10424875   505948160   782351
2095   352   store   40   10434993   506388480   782520
2095   0   retrieve   429   10434993   506388480   783061
2095   0   verify   1504   10434993   506388480   784697
2096   0   rets   213   11117933   506388480   785049
2096   0   store   126   11128031   506828800   785314
2096   32   store   142   11138139   507269120   785591
2096   64   store   125   11148247   507709440   785855
2096   96   store   143   11158355   508149760   786136
2096   128   store   126   11168473   508590080   786401
2096   160   store   143   11178591   509030400   786684
2096   192   store   126   11188709   509470720   786951
2096   224   store   142   11198827   509911040   787234
2096   256   store   126   11208945   510351360   787500
2096   288   store   142   11219063   510791680   787783
2096   320   store   126   11229181   511232000   788050
2096   352   store   143   11239299   511672320   788327
2096   0   retrieve   416   11239299   511672320   788861
2096   0   verify   1527   11239299   511672320   790528
2097   0   store   125   11249397   512112640   790792
2097   32   store   58   11259505   512552960   790989
2097   64   store   41   11269613   512993280   791169
2097   96   store   41   11279721   513433600   791345
2097   128   store   124   11289839   513873920   791604
2097   160   store   141   11299957   514314240   791879
2097   192   store   91   11310075   514754560   792106
2097   224   store   40   11320193   515194880   792279
2097   256   store   73   11330311   515635200   792484
2097   288   store   41   11340429   516075520   792664
2097   320   store   41   11350547   516515840   792846
2097   352   store   41   11360665   516956160   793026
2097   0   retrieve   425   11360665   516956160   793573
2097   0   verify   1555   11360665   516956160   795260
2098   0   recomts   62319   11397909   575938560   857724
2098   0   reshare   77737   11397909   575938560   935588
2098   0   store   58   11409389   576378880   935793
2098   32   store   41   11441997   576819200   935982
2098   64   store   41   11485603   577259520   936170
2098   96   store   74   11495709   577699840   936392
2098   128   store   41   11505825   578140160   936579
2098   160   store   41   11515941   578580480   936767
2098   192   store   40   11526057   579020800   936954
2098   224   store   124   11536173   579461120   937226
2098   256   store   142   11546289   579901440   937510
2098   288   store   124   11556405   580341760   937774
2098   320   store   140   11566521   580782080   938062
2098   352   store   126   11576637   581222400   938334
2098   0   retrieve   494   11576637   581222400   938960
2098   0   verify   2672   11576637   581222400   941775
2099   0   store   124   11586735   581662720   942042
2099   32   store   40   11596841   582103040   942225
2099   64   store   39   11606947   582543360   942410
2099   96   store   125   11617053   582983680   942686
2099   128   store   58   11627169   583424000   942888
2099   160   store   40   11637285   583864320   943069
2099   192   store   40   11647401   584304640   943252
2099   224   store   74   11657517   584744960   943468
2099   256   store   40   11667633   585185280   943650
2099   288   store   40   11677749   585625600   943838
2099   320   store   40   11687865   586065920   944021
2099   352   store   123   11697981   586506240   944286
2099   0   retrieve   492   11697981   586506240   944904
2099   0   verify   2731   11697981   586506240   947785
2100   0   rets   148   11843969   586506240   948083
2100   0   store   92   11854065   586946560   948327
2100   32   store   41   11864171   587386880   948520
2100   64   store   75   11874277   587827200   948747
2100   96   store   41   11884383   588267520   948940
2100   128   store   41   11894499   588707840   949133
2100   160   store   41   11904615   589148160   949327
2100   192   store   126   11914731   589588480   949603
2100   224   store   58   11924847   590028800   949813
2100   256   store   41   11934963   590469120   950007
2100   288   store   42   11945079   590909440   950200
2100   320   store   75   11955195   591349760   950420
2100   352   store   40   11965311   591790080   950605
2100   0   retrieve   493   11965311   591790080   951226
2100   0   verify   2697   11965311   591790080   954072
2101   0   store   41   11975407   592230400   954263
2101   32   store   42   11985513   592670720   954453
2101   64   store   124   11995619   593111040   954726
2101   96   store   140   12005725   593551360   955009
2101   128   store   123   12015841   593991680   955275
2101   160   store   140   12025957   594432000   955565
2101   192   store   125   12036073   594872320   955838
2101   224   store   141   12046189   595312640   956121
2101   256   store   123   12056305   595752960   956389
2101   288   store   140   12066421   596193280   956680
2101   320   store   124   12076537   596633600   956948
2101   352   store   140   12086653   597073920   957231
2101   0   retrieve   497   12086653   597073920   957855
2101   0   verify   2738   12086653   597073920   960745
2102   0   rets   177   12400375   597073920   961079
2102   0   store   143   12410471   597514240   961377
2102   32   store   125   12420577   597954560   961657
2102   64   store   143   12430683   598394880   961954
2102   96   store   125   12440789   598835200   962234
2102   128   store   142   12450905   599275520   962526
2102   160   store   124   12461021   599715840   962794
2102   192   store   139   12471137   600156160   963088
2102   224   store   126   12481253   600596480   963369
2102   256   store   144   12491369   601036800   963667
2102   288   store   125   12501485   601477120   963945
2102   320   store   142   12511601   601917440   964241
2102   352   store   126   12521717   602357760   964521
2102   0   retrieve   506   12521717   602357760   965166
2102   0   verify   2720   12521717   602357760   968030
2103   0   reshare   81105   12521717   602357760   1049273
2103   0   store   141   12531813   602798080   1049570
2103   32   store   127   12541919   603238400   1049852
2103   64   store   144   12552025   603678720   1050150
2103   96   store   126   12562131   604119040   1050432
2103   128   store   142   12572247   604559360   1050730
2103   160   store   125   12582363   604999680   1051012
2103   192   store   58   12592479   605440000   1051227
2103   224   store   41   12602595   605880320   1051425
2103   256   store   42   12612711   606320640   1051624
2103   288   store   126   12622827   606760960   1051902
2103   320   store   142   12632943   607201280   1052192
2103   352   store   124   12643059   607641600   1052462
2103   0   retrieve   510   12643059   607641600   1053109
2103   0   verify   2737   12643059   607641600   1055999
2104   0   rets   262   13157755   607641600   1056412
2104   0   store   123   13167851   608081920   1056685
2104   32   store   123   13177957   608522240   1056959
2104   64   store   41   13188063   608962560   1057158
2104   96   store   41   13198169   609402880   1057354
2104   128   store   124   13208285   609843200   1057627
2104   160   store   57   13218401   610283520   1057834
2104   192   store   40   13228517   610723840   1058077
2104   224   store   40   13238633   611164160   1058260
2104   256   store   74   13248749   611604480   1058482
2104   288   store   40   13258865   612044800   1058672
2104   320   store   40   13268981   612485120   1058861
2104   352   store   40   13279097   612925440   1059049
2104   0   retrieve   505   13279097   612925440   1059687
2104   0   verify   2757   13279097   612925440   1062604
2105   0   store   125   13289193   613365760   1062881
2105   32   store   141   13299299   613806080   1063170
2105   64   store   89   13309405   614246400   1063418
2105   96   store   41   13319511   614686720   1063619
2105   128   store   75   13329627   615127040   1063853
2105   160   store   42   13339743   615567360   1064052
2105   192   store   41   13349859   616007680   1064251
2105   224   store   41   13359975   616448000   1064449
2105   256   store   125   13370091   616888320   1064730
2105   288   store   58   13380207   617328640   1064945
2105   320   store   41   13390323   617768960   1065144
2105   352   store   40   13400439   618209280   1065341
2105   0   retrieve   514   13400439   618209280   1065998
2105   0   verify   2781   13400439   618209280   1068930
2106   0   rets   269   14085257   618209280   1069357
2106   0   store   41   14095353   618649600   1069552
2106   32   store   40   14105459   619089920   1069742
2106   64   store   40   14115565   619530240   1069935
2106   96   store   123   14125671   619970560   1070211
2106   128   store   163   14135787   620410880   1070522
2106   160   store   123   14145903   620851200   1070800
2106   192   store   140   14156019   621291520   1071094
2106   224   store   123   14166135   621731840   1071372
2106   256   store   139   14176251   622172160   1071667
2106   288   store   123   14186367   622612480   1071949
2106   320   store   141   14196483   623052800   1072254
2106   352   store   126   14206599   623493120   1072543
2106   0   retrieve   519   14206599   623493120   1073212
2106   0   verify   2787   14206599   623493120   1076165
2107   0   store   143   14216695   623933440   1076473
2107   32   store   125   14226801   624373760   1076764
2107   64   store   142   14236907   624814080   1077071
2107   96   store   124   14247013   625254400   1077360
2107   128   store   58   14257129   625694720   1077582
2107   160   store   41   14267245   626135040   1077787
2107   192   store   42   14277361   626575360   1077992
2107   224   store   125   14287477   627015680   1078275
2107   256   store   141   14297593   627456000   1078575
2107   288   store   91   14307709   627896320   1078825
2107   320   store   41   14317825   628336640   1079026
2107   352   store   75   14327941   628776960   1079256
2107   0   retrieve   514   14327941   628776960   1079914
2107   0   verify   2799   14327941   628776960   1082871
2108   0   recomts   78963   14392709   695132160   1161988
2108   0   reshare   92490   14392709   695132160   1254620
2108   0   store   40   14404189   695572480   1254815
2108   32   store   40   14414719   696012800   1255009
2108   64   store   123   14424823   696453120   1255288
2108   96   store   57   14434929   696893440   1255501
2108   128   store   40   14445045   697333760   1255697
2108   160   store   40   14455161   697774080   1255894
2108   192   store   73   14465277   698214400   1256155
2108   224   store   43   14475393   698654720   1256383
2108   256   store   43   14485509   699095040   1256614
2108   288   store   43   14495625   699535360   1256843
2108   320   store   126   14505741   699975680   1257157
2108   352   store   143   14515857   700416000   1257490
2108   0   retrieve   591   14515857   700416000   1258233
2108   0   verify   4217   14515857   700416000   1262637
2109   0   store   127   14525955   700856320   1262949
2109   32   store   143   14536061   701296640   1263278
2109   64   store   126   14546167   701736960   1263590
2109   96   store   127   14556273   702177280   1263901
2109   128   store   43   14566389   702617600   1264128
2109   160   store   42   14576505   703057920   1264354
2109   192   store   125   14586621   703498240   1264664
2109   224   store   59   14596737   703938560   1264910
2109   256   store   42   14606853   704378880   1265134
2109   288   store   43   14616969   704819200   1265360
2109   320   store   76   14627085   705259520   1265616
2109   352   store   42   14637201   705699840   1265836
2109   0   retrieve   591   14637201   705699840   1266570
2109   0   verify   4139   14637201   705699840   1270893
2110   0   rets   47   14783189   705699840   1271130
2110   0   store   43   14793285   706140160   1271353
2110   32   store   126   14803391   706580480   1271663
2110   64   store   142   14813497   707020800   1272035
2110   96   store   92   14823603   707461120   1272306
2110   128   store   42   14833719   707901440   1272525
2110   160   store   75   14843835   708341760   1272777
2110   192   store   41   14853951   708782080   1272994
2110   224   store   40   14864067   709222400   1273209
2110   256   store   41   14874183   709662720   1273434
2110   288   store   125   14884299   710103040   1273745
2110   320   store   60   14894415   710543360   1273991
2110   352   store   43   14904531   710983680   1274221
2110   0   retrieve   595   14904531   710983680   1274961
2110   0   verify   4157   14904531   710983680   1279309
2111   0   store   43   14914627   711424000   1279535
2111   32   store   75   14924733   711864320   1279793
2111   64   store   41   14934839   712304640   1280025
2111   96   store   43   14944945   712744960   1280259
2111   128   store   44   14955061   713185280   1280494
2111   160   store   126   14965177   713625600   1280803
2111   192   store   141   14975293   714065920   1281129
2111   224   store   125   14985409   714506240   1281445
2111   256   store   145   14995525   714946560   1281778
2111   288   store   126   15005641   715386880   1282086
2111   320   store   141   15015757   715827200   1282416
2111   352   store   127   15025873   716267520   1282730
2111   0   retrieve   598   15025873   716267520   1283477
2111   0   verify   4184   15025873   716267520   1287852
2112   0   rets   193   15339595   716267520   1288237
2112   0   store   127   15349691   716707840   1288552
2112   32   store   143   15359797   717148160   1288884
2112   64   store   127   15369903   717588480   1289202
2112   96   store   144   15380009   718028800   1289537
2112   128   store   126   15390125   718469120   1289853
2112   160   store   142   15400241   718909440   1290185
2112   192   store   127   15410357   719349760   1290506
2112   224   store   142   15420473   719790080   1290837
2112   256   store   125   15430589   720230400   1291145
2112   288   store   141   15440705   720670720   1291468
2112   320   store   125   15450821   721111040   1291787
2112   352   store   143   15460937   721551360   1292119
2112   0   retrieve   599   15460937   721551360   1292868
2112   0   verify   4185   15460937   721551360   1297247
2113   0   reshare   94517   15460937   721551360   1391917
2113   0   store   126   15471033   721991680   1392236
2113   32   store   142   15481139   722432000   1392570
2113   64   store   125   15491245   722872320   1392883
2113   96   store   143   15501351   723312640   1393213
2113   128   store   126   15511467   723752960   1393528
2113   160   store   142   15521583   724193280   1393864
2113   192   store   126   15531699   724633600   1394177
2113   224   store   142   15541815   725073920   1394509
2113   256   store   125   15551931   725514240   1394828
2113   288   store   143   15562047   725954560   1395163
2113   320   store   126   15572163   726394880   1395483
2113   352   store   143   15582279   726835200   1395820
2113   0   retrieve   603   15582279   726835200   1396578
2113   0   verify   4739   15582279   726835200   1401510
2114   0   rets   240   16096975   726835200   1401946
2114   0   store   143   16107071   727275520   1402275
2114   32   store   126   16117177   727715840   1402588
2114   64   store   142   16127283   728156160   1402924
2114   96   store   126   16137389   728596480   1403245
2114   128   store   143   16147505   729036800   1403582
2114   160   store   126   16157621   729477120   1403900
2114   192   store   143   16167737   729917440   1404236
2114   224   store   126   16177853   730357760   1404554
2114   256   store   144   16187969   730798080   1404891
2114   288   store   127   16198085   731238400   1405212
2114   320   store   143   16208201   731678720   1405547
2114   352   store   125   16218317   732119040   1405861
2114   0   retrieve   605   16218317   732119040   1406620
2114   0   verify   4220   16218317   732119040   1411023
2115   0   store   140   16228413   732559360   1411347
2115   32   store   124   16238519   732999680   1411657
2115   64   store   142   16248625   733440000   1411992
2115   96   store   126   16258731   733880320   1412317
2115   128   store   145   16268847   734320640   1412661
2115   160   store   126   16278963   734760960   1412987
2115   192   store   142   16289079   735201280   1413326
2115   224   store   127   16299195   735641600   1413651
2115   256   store   143   16309311   736081920   1413993
2115   288   store   126   16319427   736522240   1414318
2115   320   store   143   16329543   736962560   1414658
2115   352   store   126   16339659   737402880   1414980
2115   0   retrieve   609   16339659   737402880   1415747
2115   0   verify   4218   16339659   737402880   1420159
2116   0   rets   340   17024477   737402880   1420710
2116   0   store   126   17034573   737843200   1421034
2116   32   store   143   17044679   738283520   1421375
2116   64   store   127   17054785   738723840   1421700
2116   96   store   143   17064891   739164160   1422042
2116   128   store   125   17075007   739604480   1422365
2116   160   store   143   17085123   740044800   1422706
2116   192   store   127   17095239   740485120   1423029
2116   224   store   143   17105355   740925440   1423372
2116   256   store   126   17115471   741365760   1423695
2116   288   store   142   17125587   741806080   1424036
2116   320   store   126   17135703   742246400   1424359
2116   352   store   143   17145819   742686720   1424699
2116   0   retrieve   611   17145819   742686720   1425470
2116   0   verify   4259   17145819   742686720   1429924
2117   0   store   125   17155915   743127040   1430256
2117   32   store   144   17166021   743567360   1430606
2117   64   store   127   17176127   744007680   1430939
2117   96   store   143   17186233   744448000   1431287
2117   128   store   127   17196349   744888320   1431619
2117   160   store   142   17206465   745328640   1431965
2117   192   store   126   17216581   745768960   1432294
2117   224   store   60   17226697   746209280   1432558
2117   256   store   43   17236813   746649600   1432798
2117   288   store   42   17246929   747089920   1433045
2117   320   store   127   17257045   747530240   1433368
2117   352   store   142   17267161   747970560   1433712
2117   0   retrieve   614   17267161   747970560   1434487
2117   0   verify   4251   17267161   747970560   1438937


==> data/results_LINCOS.txt <==
system = LINCOS
startyear = 2018
endyear = 2118
itemcount = 10
itemsize = 10240
interval_store_year = 1
interval_store_day = 32
interval_renewcom = 10
interval_renewts = 2
interval_reshare = 5
n = 4
k = 3
sharesize = 256

Generate instances: 517ms

year   day   action   time   size_es   size_sh   time_elapsed
2018   0   store   312   4580   419840   2113
2018   32   store   141   8950   839680   2258
2018   64   store   138   13323   1259520   2400
2018   96   store   137   17693   1679360   2540
2018   128   store   138   22072   2099200   2681
2018   160   store   138   26455   2519040   2821
2018   192   store   138   30834   2938880   2962
2018   224   store   137   35210   3358720   3101
2018   256   store   137   39591   3778560   3242
2018   288   store   137   43976   4198400   3380
2018   320   store   145   48358   4618240   3528
2018   352   store   136   52741   5038080   3666
2018   0   retrieve   0   52741   5038080   3668
2018   0   verify   0   52741   5038080   3669
2019   0   store   136   57105   5457920   3808
2019   32   store   136   61472   5877760   3946
2019   64   store   135   65841   6297600   4084
2019   96   store   135   70213   6717440   4221
2019   128   store   136   74597   7137280   4358
2019   160   store   136   78978   7557120   4497
2019   192   store   136   83363   7976960   4636
2019   224   store   135   87744   8396800   4773
2019   256   store   135   92123   8816640   4911
2019   288   store   134   96505   9236480   5048
2019   320   store   135   100887   9656320   5186
2019   352   store   135   105266   10076160   5323
2019   0   retrieve   14   105266   10076160   5338
2019   0   verify   1   105266   10076160   5340
2020   0   rets   2770   176786   10076160   8113
2020   0   store   136   181149   10496000   8251
2020   32   store   136   185519   10915840   8389
2020   64   store   133   189890   11335680   8525
2020   96   store   131   194260   11755520   8659
2020   128   store   130   198639   12175360   8793
2020   160   store   131   203021   12595200   8926
2020   192   store   131   207406   13015040   9060
2020   224   store   131   211785   13434880   9193
2020   256   store   131   216166   13854720   9327
2020   288   store   131   220544   14274560   9460
2020   320   store   130   224925   14694400   9594
2020   352   store   132   229307   15114240   9728
2020   0   retrieve   9   229307   15114240   9739
2020   0   verify   2   229307   15114240   9743
2021   0   store   131   233667   15534080   9877
2021   32   store   131   238038   15953920   10010
2021   64   store   131   242411   16373760   10144
2021   96   store   130   246783   16793600   10278
2021   128   store   130   251163   17213440   10412
2021   160   store   131   255550   17633280   10545
2021   192   store   130   259932   18053120   10679
2021   224   store   130   264315   18472960   10812
2021   256   store   131   268698   18892800   10946
2021   288   store   131   273076   19312640   11079
2021   320   store   130   277458   19732480   11213
2021   352   store   130   281835   20152320   11347
2021   0   retrieve   12   281835   20152320   11362
2021   0   verify   1   281835   20152320   11366
2022   0   rets   5473   424875   20152320   16844
2022   0   store   130   429237   20572160   16979
2022   32   store   130   433605   20992000   17115
2022   64   store   130   437979   21411840   17250
2022   96   store   131   442347   21831680   17403
2022   128   store   133   446727   22251520   17541
2022   160   store   130   451109   22671360   17677
2022   192   store   131   455493   23091200   17813
2022   224   store   132   459876   23511040   17949
2022   256   store   131   464258   23930880   18085
2022   288   store   131   468641   24350720   18221
2022   320   store   131   473024   24770560   18357
2022   352   store   131   477404   25190400   18494
2022   0   retrieve   17   477404   25190400   18515
2022   0   verify   2   477404   25190400   18521
2023   0   reshare   2557   477404   25190400   21084
2023   0   store   131   481766   25610240   21220
2023   32   store   130   486140   26030080   21356
2023   64   store   130   490512   26449920   21492
2023   96   store   130   494883   26869760   21627
2023   128   store   130   499264   27289600   21763
2023   160   store   130   503646   27709440   21898
2023   192   store   130   508025   28129280   22034
2023   224   store   131   512406   28549120   22170
2023   256   store   130   516788   28968960   22306
2023   288   store   129   521172   29388800   22442
2023   320   store   131   525552   29808640   22578
2023   352   store   130   529934   30228480   22714
2023   0   retrieve   14   529934   30228480   22732
2023   0   verify   3   529934   30228480   22739
2024   0   rets   8229   744494   30228480   30975
2024   0   store   131   748854   30648320   31112
2024   32   store   131   753225   31068160   31250
2024   64   store   130   757597   31488000   31387
2024   96   store   131   761969   31907840   31526
2024   128   store   131   766351   32327680   31663
2024   160   store   131   770733   32747520   31801
2024   192   store   130   775114   33167360   31939
2024   224   store   131   779497   33587200   32077
2024   256   store   131   783877   34007040   32215
2024   288   store   131   788257   34426880   32353
2024   320   store   130   792638   34846720   32491
2024   352   store   131   797017   35266560   32630
2024   0   retrieve   16   797017   35266560   32652
2024   0   verify   3   797017   35266560   32661
2025   0   store   131   801378   35686400   32799
2025   32   store   130   805748   36106240   32936
2025   64   store   130   810120   36526080   33073
2025   96   store   131   814491   36945920   33210
2025   128   store   130   818878   37365760   33348
2025   160   store   131   823263   37785600   33485
2025   192   store   130   827645   38205440   33622
2025   224   store   130   832028   38625280   33760
2025   256   store   131   836410   39045120   33898
2025   288   store   130   840786   39464960   34035
2025   320   store   130   845169   39884800   34173
2025   352   store   131   849549   40304640   34312
2025   0   retrieve   18   849549   40304640   34336
2025   0   verify   4   849549   40304640   34346
2026   0   rets   10956   1135629   40304640   45311
2026   0   store   131   1139992   40724480   45451
2026   32   store   131   1144367   41144320   45590
2026   64   store   131   1148739   41564160   45730
2026   96   store   131   1153110   41984000   45870
2026   128   store   131   1157490   42403840   46010
2026   160   store   130   1161870   42823680   46149
2026   192   store   131   1166251   43243520   46289
2026   224   store   131   1170633   43663360   46429
2026   256   store   131   1175012   44083200   46569
2026   288   store   130   1179391   44503040   46708
2026   320   store   130   1183772   44922880   46848
2026   352   store   130   1188150   45342720   46987
2026   0   retrieve   21   1188150   45342720   47016
2026   0   verify   4   1188150   45342720   47029
2027   0   store   131   1192511   45762560   47168
2027   32   store   130   1196878   46182400   47308
2027   64   store   130   1201251   46602240   47447
2027   96   store   130   1205620   47022080   47586
2027   128   store   130   1210003   47441920   47726
2027   160   store   130   1214386   47861760   47865
2027   192   store   130   1218768   48281600   48005
2027   224   store   172   1223151   48701440   48187
2027   256   store   130   1227537   49121280   48326
2027   288   store   131   1231917   49541120   48465
2027   320   store   131   1236302   49960960   48606
2027   352   store   131   1240680   50380800   48746
2027   0   retrieve   24   1240680   50380800   48778
2027   0   verify   5   1240680   50380800   48791
2028   0   recomts   17140   1741203   51609600   65947
2028   0   reshare   5871   1741203   51609600   71833
2028   0   store   132   1745562   52029440   71981
2028   32   store   131   1749935   52449280   72130
2028   64   store   132   1754306   52869120   72278
2028   96   store   132   1758679   53288960   72426
2028   128   store   131   1763058   53708800   72574
2028   160   store   131   1767439   54128640   72722
2028   192   store   131   1771822   54548480   72870
2028   224   store   131   1776201   54968320   73019
2028   256   store   131   1780584   55388160   73167
2028   288   store   131   1784967   55808000   73315
2028   320   store   131   1789352   56227840   73464
2028   352   store   132   1793735   56647680   73612
2028   0   retrieve   33   1793735   56647680   73659
2028   0   verify   11   1793735   56647680   73686
2029   0   store   132   1798095   57067520   73836
2029   32   store   155   1802461   57487360   74007
2029   64   store   131   1806834   57907200   74155
2029   96   store   131   1811206   58327040   74303
2029   128   store   131   1815590   58746880   74450
2029   160   store   131   1819970   59166720   74599
2029   192   store   132   1824351   59586560   74749
2029   224   store   132   1828733   60006400   74899
2029   256   store   132   1833112   60426240   75049
2029   288   store   132   1837495   60846080   75200
2029   320   store   133   1841877   61265920   75350
2029   352   store   132   1846257   61685760   75501
2029   0   retrieve   36   1846257   61685760   75552
2029   0   verify   11   1846257   61685760   75581
2030   0   rets   16382   2275377   61685760   91987
2030   0   store   131   2279741   62105600   92139
2030   32   store   131   2284108   62525440   92292
2030   64   store   131   2288481   62945280   92445
2030   96   store   131   2292853   63365120   92598
2030   128   store   131   2297238   63784960   92750
2030   160   store   131   2301621   64204800   92903
2030   192   store   132   2306002   64624640   93057
2030   224   store   131   2310386   65044480   93210
2030   256   store   132   2314769   65464320   93363
2030   288   store   153   2319153   65884160   93537
2030   320   store   131   2323532   66304000   93689
2030   352   store   131   2327914   66723840   93840
2030   0   retrieve   37   2327914   66723840   93893
2030   0   verify   11   2327914   66723840   93925
2031   0   store   265   2356373   67143680   94234
2031   32   store   239   2384805   67563520   94495
2031   64   store   164   2413235   67983360   94681
2031   96   store   350   2441664   68403200   95051
2031   128   store   219   2470103   68823040   95292
2031   160   store   195   2498544   69242880   95508
2031   192   store   352   2526985   69662720   95882
2031   224   store   359   2555426   70082560   96263
2031   256   store   218   2583865   70502400   96503
2031   288   store   295   2612306   70922240   96820
2031   320   store   201   2640747   71342080   97044
2031   352   store   241   2669186   71761920   97308
2031   0   retrieve   42   2669186   71761920   97369
2031   0   verify   13   2669186   71761920   97404
2032   0   rets   60810   7208308   71761920   158256
2032   0   store   477   7236706   72181760   158764
2032   32   store   463   7265116   72601600   159260
2032   64   store   481   7293529   73021440   159777
2032   96   store   459   7321942   73441280   160268
2032   128   store   476   7350364   73861120   160780
2032   160   store   456   7378788   74280960   161267
2032   192   store   424   7407207   74700800   161727
2032   224   store   243   7435635   75120640   162006
2032   256   store   230   7464055   75540480   162267
2032   288   store   269   7492476   75960320   162569
2032   320   store   210   7520897   76380160   162815
2032   352   store   191   7549321   76800000   163043
2032   0   retrieve   44   7549321   76800000   163118
2032   0   verify   17   7549321   76800000   163169
2033   0   reshare   8481   7549321   76800000   171683
2033   0   store   161   7577736   77219840   171881
2033   32   store   224   7606165   77639680   172139
2033   64   store   160   7634599   78059520   172332
2033   96   store   353   7663030   78479360   172725
2033   128   store   217   7691472   78899200   172979
2033   160   store   173   7719917   79319040   173187
2033   192   store   406   7748356   79738880   173628
2033   224   store   355   7776798   80158720   174016
2033   256   store   215   7805238   80578560   174268
2033   288   store   294   7833681   80998400   174601
2033   320   store   193   7862124   81418240   174833
2033   352   store   241   7890564   81838080   175114
2033   0   retrieve   47   7890564   81838080   175196
2033   0   verify   21   7890564   81838080   175252
2034   0   rets   68206   13078166   81838080   243521
2034   0   store   229   13106565   82257920   243800
2034   32   store   455   13134976   82677760   244303
2034   64   store   488   13163386   83097600   244842
2034   96   store   454   13191795   83517440   245348
2034   128   store   469   13220216   83937280   245868
2034   160   store   456   13248638   84357120   246373
2034   192   store   454   13277061   84776960   246887
2034   224   store   456   13305486   85196800   247395
2034   256   store   456   13333909   85616640   247904
2034   288   store   471   13362332   86036480   248427
2034   320   store   454   13390754   86456320   248934
2034   352   store   470   13419175   86876160   249457
2034   0   retrieve   49   13419175   86876160   249554
2034   0   verify   25   13419175   86876160   249632
2035   0   store   159   13447593   87296000   249840
2035   32   store   223   13476025   87715840   250115
2035   64   store   174   13504456   88135680   250342
2035   96   store   342   13532889   88555520   250737
2035   128   store   215   13561333   88975360   251006
2035   160   store   171   13589777   89395200   251239
2035   192   store   349   13618220   89815040   251641
2035   224   store   355   13646664   90234880   252050
2035   256   store   227   13675102   90654720   252326
2035   288   store   291   13703546   91074560   252671
2035   320   store   191   13731987   91494400   252911
2035   352   store   242   13760426   91914240   253214
2035   0   retrieve   51   13760426   91914240   253314
2035   0   verify   30   13760426   91914240   253397
2036   0   rets   78888   19596508   91914240   332381
2036   0   store   455   19624909   92334080   332977
2036   32   store   457   19653318   92753920   333511
2036   64   store   457   19681727   93173760   334043
2036   96   store   470   19710138   93593600   334600
2036   128   store   458   19738563   94013440   335128
2036   160   store   475   19766986   94433280   335680
2036   192   store   458   19795404   94853120   336223
2036   224   store   453   19823826   95272960   336747
2036   256   store   464   19852251   95692800   337298
2036   288   store   456   19880671   96112640   337826
2036   320   store   454   19909092   96532480   338360
2036   352   store   491   19937515   96952320   338938
2036   0   retrieve   55   19937515   96952320   339066
2036   0   verify   36   19937515   96952320   339188
2037   0   store   161   19965930   97372160   339420
2037   32   store   221   19994361   97792000   339712
2037   64   store   159   20022791   98211840   339943
2037   96   store   356   20051225   98631680   340387
2037   128   store   220   20079670   99051520   340692
2037   160   store   174   20108113   99471360   340938
2037   192   store   346   20136555   99891200   341358
2037   224   store   366   20164999   100311040   341809
2037   256   store   218   20193440   100730880   342114
2037   288   store   292   20221881   101150720   342480
2037   320   store   192   20250325   101570560   342744
2037   352   store   266   20278766   101990400   343087
2037   0   retrieve   57   20278766   101990400   343214
2037   0   verify   40   20278766   101990400   343342
2038   0   recomts   97048   27049241   104448000   440504
2038   0   reshare   12568   27049241   104448000   453165
2038   0   store   472   27077648   104867840   453741
2038   32   store   455   27106062   105287680   454300
2038   64   store   457   27134470   105707520   454867
2038   96   store   499   27162878   106127360   455468
2038   128   store   455   27191301   106547200   456036
2038   160   store   456   27219722   106967040   456602
2038   192   store   473   27248138   107386880   457177
2038   224   store   456   27276562   107806720   457737
2038   256   store   456   27304984   108226560   458304
2038   288   store   475   27333406   108646400   458881
2038   320   store   457   27361830   109066240   459435
2038   352   store   457   27390250   109486080   460001
2038   0   retrieve   73   27390250   109486080   460161
2038   0   verify   150   27390250   109486080   460413
2039   0   store   161   27418668   109905920   460689
2039   32   store   226   27447098   110325760   461007
2039   64   store   158   27475530   110745600   461263
2039   96   store   342   27503964   111165440   461729
2039   128   store   217   27532405   111585280   462061
2039   160   store   175   27560844   112005120   462335
2039   192   store   347   27589285   112424960   462783
2039   224   store   371   27617725   112844800   463257
2039   256   store   218   27646167   113264640   463589
2039   288   store   293   27674608   113684480   463975
2039   320   store   190   27703049   114104320   464279
2039   352   store   266   27731490   114524160   464647
2039   0   retrieve   74   27731490   114524160   464808
2039   0   verify   137   27731490   114524160   465053
2040   0   rets   100226   34864532   114524160   565496
2040   0   store   458   34892931   114944000   566071
2040   32   store   468   34921339   115363840   566653
2040   64   store   459   34949746   115783680   567222
2040   96   store   467   34978158   116203520   567804
2040   128   store   458   35006574   116623360   568373
2040   160   store   467   35034993   117043200   568967
2040   192   store   459   35063412   117463040   569547
2040   224   store   454   35091832   117882880   570130
2040   256   store   459   35120255   118302720   570711
2040   288   store   455   35148678   118722560   571280
2040   320   store   508   35177097   119142400   571909
2040   352   store   458   35205516   119562240   572476
2040   0   retrieve   76   35205516   119562240   572643
2040   0   verify   136   35205516   119562240   572886
2041   0   store   159   35233936   119982080   573170
2041   32   store   224   35262364   120401920   573526
2041   64   store   162   35290799   120821760   573801
2041   96   store   343   35319228   121241600   574254
2041   128   store   215   35347669   121661440   574581
2041   160   store   196   35376113   122081280   574901
2041   192   store   350   35404553   122501120   575379
2041   224   store   356   35432996   122920960   575847
2041   256   store   215   35461438   123340800   576167
2041   288   store   291   35489882   123760640   576583
2041   320   store   193   35518323   124180480   576907
2041   352   store   243   35546766   124600320   577257
2041   0   retrieve   79   35546766   124600320   577426
2041   0   verify   153   35546766   124600320   577706
2042   0   rets   110772   43328288   124600320   688613
2042   0   store   457   43356691   125020160   689200
2042   32   store   455   43385099   125440000   689800
2042   64   store   459   43413509   125859840   690395
2042   96   store   458   43441920   126279680   690976
2042   128   store   468   43470341   126699520   691592
2042   160   store   456   43498764   127119360   692183
2042   192   store   455   43527183   127539200   692779
2042   224   store   457   43555606   127959040   693372
2042   256   store   456   43584026   128378880   693949
2042   288   store   475   43612445   128798720   694575
2042   320   store   458   43640864   129218560   695168
2042   352   store   609   43669287   129638400   695925
2042   0   retrieve   82   43669287   129638400   696144
2042   0   verify   146   43669287   129638400   696429
2043   0   reshare   15205   43669287   129638400   711768
2043   0   store   159   43697706   130058240   712058
2043   32   store   221   43726136   130478080   712437
2043   64   store   162   43754569   130897920   712765
2043   96   store   343   43782999   131317760   713253
2043   128   store   217   43811438   131737600   713600
2043   160   store   171   43839879   132157440   713908
2043   192   store   393   43868322   132577280   714454
2043   224   store   358   43928194   132997120   714962
2043   256   store   216   43956633   133416960   715320
2043   288   store   290   43985074   133836800   715745
2043   320   store   190   44013516   134256640   716072
2043   352   store   253   44041956   134676480   716496
2043   0   retrieve   87   44041956   134676480   716735
2043   0   verify   150   44041956   134676480   717025
2044   0   rets   121263   52471958   134676480   838450
2044   0   store   478   52500360   135096320   839087
2044   32   store   457   52528771   135516160   839686
2044   64   store   465   52557179   135936000   840310
2044   96   store   456   52585592   136355840   840904
2044   128   store   466   52614010   136775680   841568
2044   160   store   458   52642428   137195520   842197
2044   192   store   490   52670853   137615360   842888
2044   224   store   459   52699271   138035200   843529
2044   256   store   484   52727690   138455040   844214
2044   288   store   458   52756109   138874880   844849
2044   320   store   482   52784531   139294720   845532
2044   352   store   458   52812953   139714560   846165
2044   0   retrieve   87   52812953   139714560   846384
2044   0   verify   162   52812953   139714560   846787
2045   0   store   165   52841367   140134400   847155
2045   32   store   226   52869798   140554240   847558
2045   64   store   162   52898228   140974080   847905
2045   96   store   368   52926661   141393920   848473
2045   128   store   221   52955106   141813760   848893
2045   160   store   176   52983544   142233600   849253
2045   192   store   349   53011984   142653440   849798
2045   224   store   390   53040424   143073280   850392
2045   256   store   220   53068866   143493120   850799
2045   288   store   295   53097308   143912960   851281
2045   320   store   194   53125751   144332800   851662
2045   352   store   257   53154191   144752640   852122
2045   0   retrieve   90   53154191   144752640   852369
2045   0   verify   162   53154191   144752640   852706
2046   0   rets   131974   62232673   144752640   984934
2046   0   store   460   62261076   145172480   985766
2046   32   store   457   62289486   145592320   986439
2046   64   store   331   62317898   146012160   986982
2046   96   store   195   62346309   146432000   987387
2046   128   store   471   62374726   146851840   988072
2046   160   store   290   62403146   147271680   988565
2046   192   store   163   62431564   147691520   988933
2046   224   store   363   62459985   148111360   989513
2046   256   store   221   62488409   148531200   989925
2046   288   store   174   62516828   148951040   990301
2046   320   store   367   62545250   149370880   990891
2046   352   store   459   62573672   149790720   991543
2046   0   retrieve   92   62573672   149790720   991785
2046   0   verify   163   62573672   149790720   992144
2047   0   store   164   62602091   150210560   992563
2047   32   store   227   62630522   150630400   993012
2047   64   store   162   62658948   151050240   993373
2047   96   store   342   62687377   151470080   993911
2047   128   store   217   62715821   151889920   994381
2047   160   store   175   62744261   152309760   994778
2047   192   store   349   62772701   152729600   995329
2047   224   store   356   62801146   153149440   995891
2047   256   store   232   62829585   153569280   996374
2047   288   store   294   62858025   153989120   996890
2047   320   store   192   62886463   154408960   997285
2047   352   store   242   62914900   154828800   997723
2047   0   retrieve   94   62914900   154828800   997963
2047   0   verify   177   62914900   154828800   998393
2048   0   recomts   153441   73070769   158515200   1152182
2048   0   reshare   20360   73070769   158515200   1172763
2048   0   store   462   73099172   158935040   1173519
2048   32   store   461   73127585   159354880   1174268
2048   64   store   495   73156000   159774720   1175016
2048   96   store   459   73184411   160194560   1175762
2048   128   store   222   73212829   160614400   1176274
2048   160   store   298   73241253   161034240   1176858
2048   192   store   399   73269676   161454080   1177542
2048   224   store   287   73298098   161873920   1178086
2048   256   store   232   73326524   162293760   1178584
2048   288   store   263   73354951   162713600   1179124
2048   320   store   214   73383370   163133440   1179628
2048   352   store   198   73411794   163553280   1180115
2048   0   retrieve   119   73411794   163553280   1180484
2048   0   verify   326   73411794   163553280   1181077
2049   0   store   164   73440213   163973120   1181503
2049   32   store   226   73468647   164392960   1182007
2049   64   store   165   73497076   164812800   1182462
2049   96   store   348   73525508   165232640   1183105
2049   128   store   224   73553949   165652480   1183639
2049   160   store   175   73582390   166072320   1184077
2049   192   store   354   73610832   166492160   1184709
2049   224   store   359   73639276   166912000   1185366
2049   256   store   223   73667721   167331840   1185884
2049   288   store   299   73696159   167751680   1186495
2049   320   store   193   73724601   168171520   1186958
2049   352   store   247   73753042   168591360   1187492
2049   0   retrieve   119   73753042   168591360   1187849
2049   0   verify   316   73753042   168591360   1188456
2050   0   rets   148468   84128484   168591360   1337237
2050   0   store   231   84156882   169011200   1337742
2050   32   store   459   84185295   169431040   1338495
2050   64   store   458   84213708   169850880   1339213
2050   96   store   356   84242119   170270720   1339865
2050   128   store   321   84270536   170690560   1340479
2050   160   store   226   84298956   171110400   1340965
2050   192   store   163   84327373   171530240   1341423
2050   224   store   420   84355795   171950080   1342106
2050   256   store   346   84384217   172369920   1342694
2050   288   store   172   84412635   172789760   1343170
2050   320   store   313   84441056   173209600   1343762
2050   352   store   197   84469472   173629440   1344216
2050   0   retrieve   121   84469472   173629440   1344547
2050   0   verify   323   84469472   173629440   1345178
2051   0   store   165   84497894   174049280   1345612
2051   32   store   225   84526327   174469120   1346087
2051   64   store   162   84554759   174888960   1346495
2051   96   store   344   84583196   175308800   1347142
2051   128   store   219   84611633   175728640   1347629
2051   160   store   177   84640077   176148480   1348061
2051   192   store   350   84668519   176568320   1348654
2051   224   store   375   84696959   176988160   1349313
2051   256   store   249   84725401   177408000   1349859
2051   288   store   298   84753845   177827840   1350419
2051   320   store   195   84782284   178247680   1350866
2051   352   store   243   84810726   178667520   1351355
2051   0   retrieve   122   84810726   178667520   1351684
2051   0   verify   318   84810726   178667520   1352317
2052   0   rets   157013   95834648   178667520   1509690
2052   0   store   458   95863047   179087360   1510700
2052   32   store   461   95891459   179507200   1511444
2052   64   store   457   95919874   179927040   1512238
2052   96   store   461   95948282   180346880   1512981
2052   128   store   455   95976702   180766720   1513711
2052   160   store   479   96005123   181186560   1514501
2052   192   store   459   96033541   181606400   1515251
2052   224   store   456   96061961   182026240   1515979
2052   256   store   475   96090381   182446080   1516766
2052   288   store   457   96118801   182865920   1517510
2052   320   store   457   96147223   183285760   1518241
2052   352   store   457   96175644   183705600   1519021
2052   0   retrieve   128   96175644   183705600   1519391
2052   0   verify   323   96175644   183705600   1520004
2053   0   reshare   22284   96175644   183705600   1542555
2053   0   store   162   96204070   184125440   1542992
2053   32   store   225   96232504   184545280   1543485
2053   64   store   161   96260932   184965120   1543915
2053   96   store   343   96289364   185384960   1544529
2053   128   store   218   96317806   185804800   1545022
2053   160   store   171   96346248   186224640   1545475
2053   192   store   363   96374690   186644480   1546327
2053   224   store   358   96403129   187064320   1546973
2053   256   store   218   96431571   187484160   1547460
2053   288   store   292   96460012   187904000   1548021
2053   320   store   193   96488449   188323840   1548478
2053   352   store   241   96516890   188743680   1548986
2053   0   retrieve   129   96516890   188743680   1549337
2053   0   verify   328   96516890   188743680   1550014
2054   0   rets   166955   108189292   188743680   1717426
2054   0   store   508   108217693   189163520   1718286
2054   32   store   457   108246105   189583360   1719070
2054   64   store   474   108274517   190003200   1719904
2054   96   store   459   108302923   190423040   1720675
2054   128   store   482   108331343   190842880   1721501
2054   160   store   460   108359766   191262720   1722284
2054   192   store   460   108388189   191682560   1723115
2054   224   store   458   108416612   192102400   1723895
2054   256   store   458   108445032   192522240   1724677
2054   288   store   457   108473455   192942080   1725502
2054   320   store   456   108501875   193361920   1726274
2054   352   store   457   108530295   193781760   1727051
2054   0   retrieve   132   108530295   193781760   1727462
2054   0   verify   334   108530295   193781760   1728159
2055   0   store   163   108558716   194201600   1728655
2055   32   store   224   108587147   194621440   1729216
2055   64   store   163   108615576   195041280   1729717
2055   96   store   347   108644008   195461120   1730402
2055   128   store   233   108672447   195880960   1730967
2055   160   store   174   108700886   196300800   1731469
2055   192   store   351   108729331   196720640   1732157
2055   224   store   358   108757771   197140480   1732848
2055   256   store   218   108786213   197560320   1733435
2055   288   store   319   108814652   197980160   1734085
2055   320   store   193   108843096   198400000   1734602
2055   352   store   245   108871541   198819840   1735175
2055   0   retrieve   135   108871541   198819840   1735586
2055   0   verify   336   108871541   198819840   1736244
2056   0   rets   177697   121192423   198819840   1914329
2056   0   store   456   121220825   199239680   1915193
2056   32   store   459   121249234   199659520   1915998
2056   64   store   469   121277647   200079360   1916866
2056   96   store   459   121306061   200499200   1917660
2056   128   store   473   121334483   200919040   1918508
2056   160   store   457   121362905   201338880   1919320
2056   192   store   457   121391328   201758720   1920192
2056   224   store   459   121419751   202178560   1921012
2056   256   store   457   121448172   202598400   1921839
2056   288   store   473   121476590   203018240   1922704
2056   320   store   456   121505012   203438080   1923522
2056   352   store   458   121533435   203857920   1924351
2056   0   retrieve   138   121533435   203857920   1924810
2056   0   verify   361   121533435   203857920   1925571
2057   0   store   166   121561856   204277760   1926096
2057   32   store   224   121590289   204697600   1926728
2057   64   store   161   121618720   205117440   1927252
2057   96   store   345   121647154   205537280   1928014
2057   128   store   222   121675596   205957120   1928575
2057   160   store   174   121704036   206376960   1929104
2057   192   store   350   121732479   206796800   1929815
2057   224   store   356   121760922   207216640   1930523
2057   256   store   218   121789365   207636480   1931163
2057   288   store   296   121817805   208056320   1931803
2057   320   store   193   121846247   208476160   1932361
2057   352   store   243   121874690   208896000   1932972
2057   0   retrieve   141   121874690   208896000   1933436
2057   0   verify   344   121874690   208896000   1934141
2058   0   recomts   207291   135415892   213811200   2142003
2058   0   reshare   28683   135415892   213811200   2171049
2058   0   store   458   135444293   214231040   2171941
2058   32   store   458   135472707   214650880   2172821
2058   64   store   458   135501118   215070720   2173719
2058   96   store   459   135529529   215490560   2174627
2058   128   store   458   135557949   215910400   2175535
2058   160   store   459   135586370   216330240   2176437
2058   192   store   459   135614792   216750080   2177350
2058   224   store   460   135643217   217169920   2178263
2058   256   store   536   135671639   217589760   2179223
2058   288   store   461   135700060   218009600   2180136
2058   320   store   458   135728478   218429440   2181032
2058   352   store   458   135756901   218849280   2181942
2058   0   retrieve   168   135756901   218849280   2182500
2058   0   verify   532   135756901   218849280   2183474
2059   0   store   163   135785319   219269120   2184097
2059   32   store   226   135813749   219688960   2184756
2059   64   store   164   135842178   220108800   2185354
2059   96   store   346   135870608   220528640   2186154
2059   128   store   222   135899048   220948480   2186805
2059   160   store   176   135927486   221368320   2187392
2059   192   store   404   135955928   221788160   2188232
2059   224   store   357   135984369   222208000   2189045
2059   256   store   220   136012810   222627840   2189716
2059   288   store   295   136041251   223047680   2190455
2059   320   store   196   136069693   223467520   2191119
2059   352   store   245   136098138   223887360   2191804
2059   0   retrieve   173   136098138   223887360   2192363
2059   0   verify   562   136098138   223887360   2193371
2060   0   rets   198200   149715980   223887360   2392173
2060   0   store   496   149744381   224307200   2393092
2060   32   store   461   149772789   224727040   2394022
2060   64   store   461   149801198   225146880   2394980
2060   96   store   459   149829604   225566720   2395934
2060   128   store   487   149858026   225986560   2396876
2060   160   store   459   149886447   226406400   2397817
2060   192   store   460   149914865   226826240   2398734
2060   224   store   458   149943286   227246080   2399690
2060   256   store   460   149971705   227665920   2400650
2060   288   store   457   150000129   228085760   2401599
2060   320   store   460   150028549   228505600   2402546
2060   352   store   460   150056974   228925440   2403497
2060   0   retrieve   169   150056974   228925440   2404071
2060   0   verify   544   150056974   228925440   2405101
2061   0   store   166   150085391   229345280   2405752
2061   32   store   230   150113823   229765120   2406665
2061   64   store   161   150142255   230184960   2407330
2061   96   store   348   150170686   230604800   2408207
2061   128   store   223   150199129   231024640   2408921
2061   160   store   175   150227571   231444480   2409579
2061   192   store   352   150256013   231864320   2410401
2061   224   store   358   150284454   232284160   2411261
2061   256   store   222   150312896   232704000   2411986
2061   288   store   297   150341333   233123840   2412786
2061   320   store   197   150369773   233543680   2413463
2061   352   store   244   150398215   233963520   2414183
2061   0   retrieve   172   150398215   233963520   2414779
2061   0   verify   549   150398215   233963520   2415853
2062   0   rets   209111   164664537   233963520   2625433
2062   0   store   482   164692942   234383360   2626402
2062   32   store   472   164721353   234803200   2627360
2062   64   store   495   164749763   235223040   2628340
2062   96   store   480   164778172   235642880   2629313
2062   128   store   456   164806592   236062720   2630274
2062   160   store   455   164835016   236482560   2631232
2062   192   store   458   164863437   236902400   2632133
2062   224   store   473   164891859   237322240   2633123
2062   256   store   458   164920281   237742080   2634052
2062   288   store   456   164948705   238161920   2635007
2062   320   store   457   164977127   238581760   2635908
2062   352   store   455   165005544   239001600   2636805
2062   0   retrieve   175   165005544   239001600   2637435
2062   0   verify   548   165005544   239001600   2638442
2063   0   reshare   30470   165005544   239001600   2669328
2063   0   store   163   165033963   239421440   2669920
2063   32   store   223   165062392   239841280   2670647
2063   64   store   164   165090824   240261120   2671226
2063   96   store   342   165119254   240680960   2671983
2063   128   store   217   165147692   241100800   2672617
2063   160   store   174   165176131   241520640   2673245
2063   192   store   374   165204573   241940480   2674115
2063   224   store   356   165233011   242360320   2674920
2063   256   store   218   165261452   242780160   2675577
2063   288   store   294   165289887   243200000   2676313
2063   320   store   192   165318327   243619840   2676999
2063   352   store   245   165346767   244039680   2677683
2063   0   retrieve   178   165346767   244039680   2678233
2063   0   verify   550   165346767   244039680   2679214
2064   0   rets   220675   180272847   244039680   2900560
2064   0   store   676   180301264   244459520   2901769
2064   32   store   461   180329698   244879360   2902781
2064   64   store   461   180358132   245299200   2903772
2064   96   store   460   180386568   245719040   2904704
2064   128   store   483   180415007   246138880   2905708
2064   160   store   458   180443448   246558720   2906720
2064   192   store   458   180471892   246978560   2907644
2064   224   store   456   180500334   247398400   2908654
2064   256   store   459   180528779   247818240   2909574
2064   288   store   457   180557222   248238080   2910584
2064   320   store   458   180585666   248657920   2911491
2064   352   store   458   180614105   249077760   2912503
2064   0   retrieve   181   180614105   249077760   2913145
2064   0   verify   559   180614105   249077760   2914202
2065   0   store   179   180642527   249497600   2914913
2065   32   store   224   180670962   249917440   2915631
2065   64   store   163   180699394   250337280   2916296
2065   96   store   345   180727825   250757120   2917214
2065   128   store   219   180756263   251176960   2917933
2065   160   store   177   180784705   251596800   2918611
2065   192   store   350   180813143   252016640   2919485
2065   224   store   359   180841587   252436480   2920344
2065   256   store   219   180870028   252856320   2921053
2065   288   store   294   180898469   253276160   2921881
2065   320   store   224   180926910   253696000   2922625
2065   352   store   244   180955350   254115840   2923349
2065   0   retrieve   186   180955350   254115840   2923967
2065   0   verify   568   180955350   254115840   2925184
2066   0   rets   230936   196530390   254115840   3156890
2066   0   store   461   196558810   254535680   3158382
2066   32   store   462   196587241   254955520   3159446
2066   64   store   460   196615670   255375360   3160504
2066   96   store   461   196644103   255795200   3161557
2066   128   store   460   196672542   256215040   3162596
2066   160   store   461   196700983   256634880   3163629
2066   192   store   462   196729425   257054720   3164669
2066   224   store   461   196757867   257474560   3165690
2066   256   store   459   196786309   257894400   3166713
2066   288   store   460   196814750   258314240   3167747
2066   320   store   461   196843194   258734080   3168781
2066   352   store   460   196871633   259153920   3169797
2066   0   retrieve   189   196871633   259153920   3170523
2066   0   verify   569   196871633   259153920   3171717
2067   0   store   167   196900052   259573760   3172472
2067   32   store   228   196928484   259993600   3173256
2067   64   store   164   196956915   260413440   3174000
2067   96   store   344   196985347   260833280   3174958
2067   128   store   219   197013787   261253120   3175777
2067   160   store   179   197042229   261672960   3176513
2067   192   store   351   197070669   262092800   3177435
2067   224   store   403   197099108   262512640   3178396
2067   256   store   221   197127551   262932480   3179245
2067   288   store   298   197155993   263352320   3180141
2067   320   store   196   197184434   263772160   3180902
2067   352   store   243   197212877   264192000   3181692
2067   0   retrieve   190   197212877   264192000   3182403
2067   0   verify   573   197212877   264192000   3183591
2068   0   recomts   266725   214151593   270336000   3451223
2068   0   reshare   37088   214151593   270336000   3488881
2068   0   store   465   214180015   270755840   3490408
2068   32   store   466   214208446   271175680   3491560
2068   64   store   461   214236877   271595520   3492853
2068   96   store   470   214265310   272015360   3494010
2068   128   store   461   214293751   272435200   3495308
2068   160   store   467   214322190   272855040   3496472
2068   192   store   462   214350632   273274880   3497667
2068   224   store   465   214379069   273694720   3498971
2068   256   store   465   214407512   274114560   3500120
2068   288   store   461   214435956   274534400   3501307
2068   320   store   468   214464391   274954240   3502598
2068   352   store   465   214492832   275374080   3503742
2068   0   retrieve   222   214492832   275374080   3504487
2068   0   verify   811   214492832   275374080   3506126
2069   0   store   171   214521248   275793920   3506962
2069   32   store   233   214549682   276213760   3507892
2069   64   store   170   214587955   276633600   3508801
2069   96   store   353   214616388   277053440   3510005
2069   128   store   227   214644829   277473280   3510905
2069   160   store   182   214673269   277893120   3511782
2069   192   store   357   214701711   278312960   3512874
2069   224   store   368   214730153   278732800   3514137
2069   256   store   226   214758595   279152640   3515036
2069   288   store   302   214787037   279572480   3516043
2069   320   store   201   214815477   279992320   3516960
2069   352   store   252   214843921   280412160   3517990
2069   0   retrieve   226   214843921   280412160   3518899
2069   0   verify   814   214843921   280412160   3520379
2070   0   rets   251144   231716881   280412160   3772423
2070   0   store   466   231745300   280832000   3773696
2070   32   store   470   231773733   281251840   3775095
2070   64   store   469   231802166   281671680   3776395
2070   96   store   469   231830598   282091520   3777797
2070   128   store   470   231859040   282511360   3779108
2070   160   store   468   231887484   282931200   3780488
2070   192   store   496   231915922   283351040   3781816
2070   224   store   466   231944366   283770880   3783127
2070   256   store   468   231972810   284190720   3784481
2070   288   store   468   232001254   284610560   3785811
2070   320   store   470   232029695   285030400   3787089
2070   352   store   467   232058135   285450240   3788467
2070   0   retrieve   227   232058135   285450240   3789314
2070   0   verify   855   232058135   285450240   3791011
2071   0   store   168   232086554   285870080   3792006
2071   32   store   235   232114986   286289920   3793144
2071   64   store   176   232143420   286709760   3794141
2071   96   store   350   232171851   287129600   3795331
2071   128   store   262   232200295   287549440   3796430
2071   160   store   184   232228737   287969280   3797458
2071   192   store   360   232257178   288389120   3798728
2071   224   store   370   232285622   288808960   3799857
2071   256   store   225   232314058   289228800   3800903
2071   288   store   302   232342504   289648640   3802095
2071   320   store   209   232370948   290068480   3803163
2071   352   store   258   232399386   290488320   3804287
2071   0   retrieve   235   232399386   290488320   3805139
2071   0   verify   826   232399386   290488320   3806777
2072   0   rets   261828   249921306   290488320   4069785
2072   0   store   465   249949726   290908160   4071054
2072   32   store   467   249978159   291328000   4072692
2072   64   store   464   250006588   291747840   4074005
2072   96   store   463   250035020   292167680   4075366
2072   128   store   468   250063460   292587520   4076669
2072   160   store   465   250091904   293007360   4077920
2072   192   store   465   250120344   293427200   4079395
2072   224   store   467   250148789   293847040   4080721
2072   256   store   466   250177233   294266880   4082005
2072   288   store   466   250205671   294686720   4083487
2072   320   store   468   250234110   295106560   4084814
2072   352   store   464   250262547   295526400   4086095
2072   0   retrieve   233   250262547   295526400   4087031
2072   0   verify   831   250262547   295526400   4088813
2073   0   reshare   39662   250262547   295526400   4129158
2073   0   store   170   250290966   295946240   4130210
2073   32   store   232   250319394   296366080   4131343
2073   64   store   173   250347829   296785920   4132758
2073   96   store   352   250376261   297205760   4134032
2073   128   store   228   250404701   297625600   4135005
2073   160   store   180   250433141   298045440   4136075
2073   192   store   366   250461582   298465280   4137287
2073   224   store   366   250490024   298885120   4138500
2073   256   store   229   250518465   299304960   4139483
2073   288   store   299   250546907   299724800   4140728
2073   320   store   200   250575347   300144640   4141717
2073   352   store   252   250603786   300564480   4142759
2073   0   retrieve   236   250603786   300564480   4143656
2073   0   verify   833   250603786   300564480   4145332
2074   0   rets   271875   268774666   300564480   4418330
2074   0   store   462   268803086   300984320   4419625
2074   32   store   466   268831520   301404160   4420883
2074   64   store   561   268859954   301824000   4422315
2074   96   store   473   268888386   302243840   4423633
2074   128   store   466   268916829   302663680   4424930
2074   160   store   463   268945268   303083520   4426362
2074   192   store   465   268973710   303503360   4427669
2074   224   store   466   269002149   303923200   4428922
2074   256   store   466   269030590   304343040   4430282
2074   288   store   506   269059029   304762880   4431626
2074   320   store   470   269087471   305182720   4432912
2074   352   store   465   269115912   305602560   4434198
2074   0   retrieve   244   269115912   305602560   4435056
2074   0   verify   837   269115912   305602560   4436845
2075   0   store   169   269144331   306022400   4437830
2075   32   store   236   269172762   306442240   4438835
2075   64   store   168   269201189   306862080   4439941
2075   96   store   358   269229618   307281920   4441120
2075   128   store   227   269258057   307701760   4442227
2075   160   store   184   269286503   308121600   4443321
2075   192   store   358   269314944   308541440   4444523
2075   224   store   367   269343383   308961280   4445733
2075   256   store   225   269371821   309381120   4446865
2075   288   store   309   269400265   309800960   4448028
2075   320   store   204   269428708   310220800   4449095
2075   352   store   251   269457150   310640640   4450235
2075   0   retrieve   241   269457150   310640640   4451089
2075   0   verify   838   269457150   310640640   4452716
2076   0   rets   283029   288276990   310640640   4737060
2076   0   store   468   288305412   311060480   4739128
2076   32   store   466   288333845   311480320   4740621
2076   64   store   472   288362274   311900160   4742107
2076   96   store   468   288390704   312320000   4743590
2076   128   store   470   288419148   312739840   4744983
2076   160   store   467   288447587   313159680   4746394
2076   192   store   466   288476026   313579520   4747886
2076   224   store   472   288504467   313999360   4749303
2076   256   store   467   288532909   314419200   4750898
2076   288   store   471   288561350   314839040   4752417
2076   320   store   470   288589792   315258880   4753828
2076   352   store   467   288618230   315678720   4755272
2076   0   retrieve   246   288618230   315678720   4756417
2076   0   verify   856   288618230   315678720   4758271
2077   0   store   175   288646647   316098560   4759380
2077   32   store   235   288675079   316518400   4760594
2077   64   store   178   288703507   316938240   4761838
2077   96   store   361   288731941   317358080   4763227
2077   128   store   228   288760385   317777920   4764507
2077   160   store   188   288788827   318197760   4765634
2077   192   store   360   288817266   318617600   4766961
2077   224   store   370   288845708   319037440   4768402
2077   256   store   235   288874144   319457280   4769657
2077   288   store   309   288902582   319877120   4771009
2077   320   store   205   288931019   320296960   4772276
2077   352   store   259   288959465   320716800   4773462
2077   0   retrieve   248   288959465   320716800   4774467
2077   0   verify   856   288959465   320716800   4776332
2078   0   recomts   327173   309285921   328089600   5104775
2078   0   reshare   47417   309285921   328089600   5153050
2078   0   store   472   309314342   328509440   5154567
2078   32   store   820   309342775   328929280   5156371
2078   64   store   465   309371208   329349120   5157921
2078   96   store   469   309399636   329768960   5159447
2078   128   store   471   309428077   330188800   5160986
2078   160   store   467   309456520   330608640   5162555
2078   192   store   474   309484965   331028480   5164070
2078   224   store   469   309513403   331448320   5165598
2078   256   store   470   309541844   331868160   5167088
2078   288   store   465   309570284   332288000   5168577
2078   320   store   469   309598722   332707840   5170210
2078   352   store   475   309627160   333127680   5171743
2078   0   retrieve   291   309627160   333127680   5172905
2078   0   verify   1137   309627160   333127680   5175076
2079   0   store   173   309655576   333547520   5176282
2079   32   store   237   309684010   333967360   5177618
2079   64   store   178   309712444   334387200   5178905
2079   96   store   356   309740875   334807040   5180316
2079   128   store   229   309769318   335226880   5181630
2079   160   store   187   309797758   335646720   5182857
2079   192   store   361   309826198   336066560   5184253
2079   224   store   367   309854640   336486400   5185728
2079   256   store   235   309883081   336906240   5187140
2079   288   store   335   309911522   337326080   5188578
2079   320   store   205   309939962   337745920   5189723
2079   352   store   248   309968407   338165760   5190983
2079   0   retrieve   291   309968407   338165760   5192090
2079   0   verify   1137   309968407   338165760   5194148
2080   0   rets   302744   330086167   338165760   5498155
2080   0   store   1051   330114585   338585600   5500329
2080   32   store   469   330143016   339005440   5501919
2080   64   store   465   330171450   339425280   5503541
2080   96   store   465   330199885   339845120   5505169
2080   128   store   465   330228325   340264960   5506667
2080   160   store   463   330256768   340684800   5508294
2080   192   store   467   330285208   341104640   5509820
2080   224   store   466   330313650   341524480   5511408
2080   256   store   463   330342093   341944320   5512921
2080   288   store   466   330370535   342364160   5514472
2080   320   store   488   330398975   342784000   5516086
2080   352   store   472   330427422   343203840   5517593
2080   0   retrieve   292   330427422   343203840   5518784
2080   0   verify   1145   330427422   343203840   5521039
2081   0   store   171   330455838   343623680   5522247
2081   32   store   235   330484267   344043520   5523512
2081   64   store   169   330512700   344463360   5524770
2081   96   store   353   330541130   344883200   5526314
2081   128   store   228   330569571   345303040   5527609
2081   160   store   185   330598009   345722880   5528841
2081   192   store   356   330626452   346142720   5530270
2081   224   store   365   330654892   346562560   5531721
2081   256   store   229   330683335   346982400   5533052
2081   288   store   304   330711774   347402240   5534402
2081   320   store   204   330740218   347822080   5535645
2081   352   store   249   330768658   348241920   5536952
2081   0   retrieve   294   330768658   348241920   5538133
2081   0   verify   1178   330768658   348241920   5540435
2082   0   rets   314968   351535378   348241920   5856789
2082   0   store   462   351563800   348661760   5858540
2082   32   store   467   351592231   349081600   5860127
2082   64   store   467   351620662   349501440   5861772
2082   96   store   474   351649094   349921280   5863456
2082   128   store   474   351677536   350341120   5865165
2082   160   store   472   351705977   350760960   5866832
2082   192   store   472   351734421   351180800   5868416
2082   224   store   469   351762866   351600640   5870132
2082   256   store   471   351791308   352020480   5871779
2082   288   store   473   351819749   352440320   5873373
2082   320   store   469   351848190   352860160   5875114
2082   352   store   512   351876632   353280000   5876808
2082   0   retrieve   298   351876632   353280000   5878053
2082   0   verify   1158   351876632   353280000   5880360
2083   0   reshare   50306   351876632   353280000   5931550
2083   0   store   168   351905050   353699840   5932843
2083   32   store   234   351933482   354119680   5934335
2083   64   store   178   351961914   354539520   5935696
2083   96   store   358   351990349   354959360   5937318
2083   128   store   232   352018790   355379200   5938737
2083   160   store   189   352047230   355799040   5940055
2083   192   store   362   352145113   356218880   5941668
2083   224   store   369   352173534   356638720   5943245
2083   256   store   234   352201956   357058560   5944615
2083   288   store   304   352230374   357478400   5946061
2083   320   store   202   352258796   357898240   5947459
2083   352   store   251   352287217   358318080   5948901
2083   0   retrieve   302   352287217   358318080   5950149
2083   0   verify   1169   352287217   358318080   5952574
2084   0   rets   324464   373708411   358318080   6278468
2084   0   store   468   373736812   358737920   6280079
2084   32   store   856   373765224   359157760   6282048
2084   64   store   465   373793635   359577600   6283630
2084   96   store   498   373822046   359997440   6285267
2084   128   store   464   373850468   360417280   6286870
2084   160   store   468   373878894   360837120   6288383
2084   192   store   463   373907317   361256960   6290048
2084   224   store   468   373935743   361676800   6291612
2084   256   store   464   373964168   362096640   6293327
2084   288   store   464   373992587   362516480   6294859
2084   320   store   462   374021009   362936320   6296579
2084   352   store   464   374049429   363356160   6298112
2084   0   retrieve   302   374049429   363356160   6299346
2084   0   verify   1156   374049429   363356160   6301664
2085   0   store   173   374077851   363776000   6302920
2085   32   store   230   374106281   364195840   6304323
2085   64   store   168   374134714   364615680   6305578
2085   96   store   350   374163148   365035520   6307103
2085   128   store   225   374191592   365455360   6308402
2085   160   store   179   374220037   365875200   6309724
2085   192   store   356   374248480   366295040   6311116
2085   224   store   364   374276922   366714880   6312558
2085   256   store   253   374305361   367134720   6313938
2085   288   store   303   374333803   367554560   6315337
2085   320   store   196   374362243   367974400   6316691
2085   352   store   252   374390684   368394240   6317969
2085   0   retrieve   303   374390684   368394240   6319195
2085   0   verify   1199   374390684   368394240   6321458
2086   0   rets   335421   396438766   368394240   6658541
2086   0   store   473   396467172   368814080   6661152
2086   32   store   468   396495586   369233920   6662803
2086   64   store   466   396523997   369653760   6664390
2086   96   store   671   396552408   370073600   6666304
2086   128   store   472   396580829   370493440   6667954
2086   160   store   464   396609250   370913280   6669604
2086   192   store   465   396637672   371333120   6671357
2086   224   store   468   396666096   371752960   6672954
2086   256   store   486   396694517   372172800   6674668
2086   288   store   474   396722938   372592640   6676275
2086   320   store   502   396751360   373012480   6677981
2086   352   store   469   396779783   373432320   6679587
2086   0   retrieve   310   396779783   373432320   6680973
2086   0   verify   1173   396779783   373432320   6683363
2087   0   store   171   396808205   373852160   6684862
2087   32   store   239   396836638   374272000   6686431
2087   64   store   176   396865067   374691840   6687884
2087   96   store   355   396893497   375111680   6689688
2087   128   store   233   396921941   375531520   6691281
2087   160   store   192   396950383   375951360   6692732
2087   192   store   361   396978826   376371200   6694518
2087   224   store   371   397007266   376791040   6696216
2087   256   store   232   397035707   377210880   6697707
2087   288   store   306   397064154   377630720   6699429
2087   320   store   210   397092592   378050560   6700973
2087   352   store   251   397121033   378470400   6702534
2087   0   retrieve   315   397121033   378470400   6703931
2087   0   verify   1188   397121033   378470400   6706485
2088   0   recomts   389010   420818192   387072000   7097212
2088   0   reshare   58374   420818192   387072000   7156775
2088   0   store   466   420846594   387491840   7158720
2088   32   store   472   420875011   387911680   7160584
2088   64   store   466   420903425   388331520   7162492
2088   96   store   467   420931834   388751360   7164342
2088   128   store   466   420960259   389171200   7166177
2088   160   store   466   420988680   389591040   7168201
2088   192   store   465   421017101   390010880   7170156
2088   224   store   468   421045524   390430720   7171924
2088   256   store   465   421073944   390850560   7173779
2088   288   store   471   421102363   391270400   7175739
2088   320   store   473   421130786   391690240   7177550
2088   352   store   467   421159209   392110080   7179457
2088   0   retrieve   355   421159209   392110080   7181124
2088   0   verify   1524   421159209   392110080   7184086
2089   0   store   177   421187628   392529920   7185639
2089   32   store   231   421216059   392949760   7187312
2089   64   store   173   421244492   393369600   7188943
2089   96   store   356   421272924   393789440   7190617
2089   128   store   226   421301364   394209280   7192357
2089   160   store   184   421329806   394629120   7194018
2089   192   store   362   421358246   395048960   7195712
2089   224   store   361   421386691   395468800   7197450
2089   256   store   226   421415134   395888640   7199091
2089   288   store   305   421443574   396308480   7200782
2089   320   store   203   421472014   396728320   7202348
2089   352   store   251   421500459   397148160   7203950
2089   0   retrieve   358   421500459   397148160   7205647
2089   0   verify   1526   421500459   397148160   7208632
2090   0   rets   355246   444845501   397148160   7565902
2090   0   store   472   444873900   397568000   7567757
2090   32   store   465   444902311   397987840   7569566
2090   64   store   465   444930721   398407680   7571375
2090   96   store   466   444959132   398827520   7574291
2090   128   store   467   444987556   399247360   7576302
2090   160   store   466   445015978   399667200   7578128
2090   192   store   462   445044400   400087040   7580073
2090   224   store   469   445072820   400506880   7582106
2090   256   store   473   445101240   400926720   7583977
2090   288   store   463   445129659   401346560   7585852
2090   320   store   465   445158079   401766400   7587857
2090   352   store   466   445186498   402186240   7589860
2090   0   retrieve   361   445186498   402186240   7591452
2090   0   verify   1524   445186498   402186240   7594490
2091   0   store   572   445283412   402606080   7596318
2091   32   store   573   445380345   403025920   7598209
2091   64   store   405   445477277   403445760   7600015
2091   96   store   893   445574204   403865600   7602435
2091   128   store   566   445671143   404285440   7604493
2091   160   store   447   445768084   404705280   7606401
2091   192   store   918   445865025   405125120   7608813
2091   224   store   930   445961966   405544960   7611000
2091   256   store   555   446058909   405964800   7612868
2091   288   store   759   446155850   406384640   7615036
2091   320   store   493   446252793   406804480   7617064
2091   352   store   628   446349735   407224320   7619196
2091   0   retrieve   364   446349735   407224320   7620859
2091   0   verify   1464   446349735   407224320   7623814
2092   0   rets   975537   530301017   407224320   8602842
2092   0   store   1205   530397923   407644160   8605421
2092   32   store   1194   530494834   408064000   8609521
2092   64   store   1196   530591745   408483840   8612255
2092   96   store   1192   530688654   408903680   8614856
2092   128   store   1271   530785575   409323520   8617595
2092   160   store   1197   530882491   409743360   8620298
2092   192   store   1193   530979412   410163200   8623018
2092   224   store   1194   531076335   410583040   8625763
2092   256   store   1194   531173260   411002880   8628363
2092   288   store   1255   531270184   411422720   8631146
2092   320   store   1196   531367104   411842560   8633889
2092   352   store   1194   531464028   412262400   8636500
2092   0   retrieve   365   531464028   412262400   8638199
2092   0   verify   1462   531464028   412262400   8641302
2093   0   reshare   59743   531464028   412262400   8702308
2093   0   store   403   531560947   412682240   8704241
2093   32   store   573   531657881   413102080   8706232
2093   64   store   402   531754813   413521920   8708101
2093   96   store   1007   531851746   413941760   8710608
2093   128   store   560   531948684   414361600   8712720
2093   160   store   443   532045626   414781440   8714542
2093   192   store   913   532142567   415201280   8716918
2093   224   store   1029   532239510   415621120   8719439
2093   256   store   558   532336452   416040960   8721564
2093   288   store   756   532433394   416460800   8723700
2093   320   store   487   532530340   416880640   8725639
2093   352   store   623   532627280   417300480   8727857
2093   0   retrieve   364   532627280   417300480   8729597
2093   0   verify   1480   532627280   417300480   8732456
2094   0   rets   1005539   618847522   417300480   9741898
2094   0   store   1201   618944425   417720320   9744985
2094   32   store   1204   619041337   418140160   9749605
2094   64   store   1200   619138250   418560000   9752590
2094   96   store   1199   619235163   418979840   9755651
2094   128   store   1214   619332087   419399680   9758647
2094   160   store   1197   619429009   419819520   9761744
2094   192   store   1194   619525932   420239360   9764702
2094   224   store   1199   619622855   420659200   9767767
2094   256   store   1206   619719780   421079040   9770740
2094   288   store   1200   619816704   421498880   9773839
2094   320   store   1196   619913628   421918720   9776822
2094   352   store   1200   620010546   422338560   9779889
2094   0   retrieve   378   620010546   422338560   9781907
2094   0   verify   1503   620010546   422338560   9785091
2095   0   store   430   620107469   422758400   9787137
2095   32   store   575   620204402   423178240   9789359
2095   64   store   404   620301329   423598080   9791478
2095   96   store   896   620398260   424017920   9794008
2095   128   store   561   620495202   424437760   9796162
2095   160   store   438   620592145   424857600   9798360
2095   192   store   914   620689084   425277440   9800872
2095   224   store   923   620786026   425697280   9803463
2095   256   store   560   620882967   426117120   9805640
2095   288   store   761   620979906   426536960   9807977
2095   320   store   487   621076847   426956800   9810266
2095   352   store   624   621173792   427376640   9812523
2095   0   retrieve   371   621173792   427376640   9814314
2095   0   verify   1501   621173792   427376640   9817460
2096   0   rets   1031826   709681952   427376640   10852517
2096   0   store   1196   709778875   427796480   10855380
2096   32   store   1190   709875803   428216320   10858580
2096   64   store   1193   709972731   428636160   10861593
2096   96   store   1204   710069664   429056000   10864638
2096   128   store   1195   710166603   429475840   10867475
2096   160   store   1191   710263546   429895680   10870494
2096   192   store   1190   710360486   430315520   10873520
2096   224   store   1206   710457430   430735360   10876596
2096   256   store   1202   710554375   431155200   10879471
2096   288   store   1192   710651319   431575040   10882643
2096   320   store   1203   710748260   431994880   10885779
2096   352   store   1193   710845203   432414720   10888857
2096   0   retrieve   376   710845203   432414720   10890892
2096   0   verify   1521   710845203   432414720   10894375
2097   0   store   406   710942124   432834560   10896897
2097   32   store   585   711039057   433254400   10899545
2097   64   store   417   711135985   433674240   10901978
2097   96   store   896   711232916   434094080   10904811
2097   128   store   560   711329859   434513920   10907301
2097   160   store   443   711426801   434933760   10909818
2097   192   store   922   711523739   435353600   10912778
2097   224   store   932   711620682   435773440   10915708
2097   256   store   558   711717622   436193280   10918208
2097   288   store   759   711814563   436613120   10920896
2097   320   store   493   711911505   437032960   10923569
2097   352   store   635   712008447   437452800   10926204
2097   0   retrieve   386   712008447   437452800   10928505
2097   0   verify   1548   712008447   437452800   10932032
2098   0   recomts   1112734   804871052   447283200   12050760
2098   0   reshare   69524   804871052   447283200   12122195
2098   0   store   1200   804967976   447703040   12125491
2098   32   store   1200   805064908   448122880   12129005
2098   64   store   1206   805161844   448542720   12132162
2098   96   store   1194   805258776   448962560   12135486
2098   128   store   1202   805355718   449382400   12138934
2098   160   store   1198   805452659   449802240   12142105
2098   192   store   1202   805549601   450222080   12145285
2098   224   store   1196   805646543   450641920   12148720
2098   256   store   1195   805743483   451061760   12151915
2098   288   store   1195   805840430   451481600   12155069
2098   320   store   1196   805937372   451901440   12158480
2098   352   store   1199   806034310   452321280   12161657
2098   0   retrieve   432   806034310   452321280   12163884
2098   0   verify   2679   806034310   452321280   12168760
2099   0   store   408   806131233   452741120   12171153
2099   32   store   575   806228164   453160960   12173634
2099   64   store   403   806325097   453580800   12176172
2099   96   store   892   806422029   454000640   12179026
2099   128   store   557   806518968   454420480   12181575
2099   160   store   442   806615911   454840320   12184196
2099   192   store   913   806712851   455260160   12187092
2099   224   store   925   806809793   455680000   12189971
2099   256   store   558   806974050   456099840   12192697
2099   288   store   757   807070949   456519680   12195387
2099   320   store   488   807167851   456939520   12197816
2099   352   store   626   807264755   457359360   12200597
2099   0   retrieve   436   807264755   457359360   12202874
2099   0   verify   2685   807264755   457359360   12207434
2100   0   rets   1087958   900393151   457359360   13301219
2100   0   store   1196   900490033   457779200   13304667
2100   32   store   1195   900586925   458199040   13307926
2100   64   store   1191   900683812   458618880   13312362
2100   96   store   1201   900780703   459038720   13315914
2100   128   store   1191   900877605   459458560   13319281
2100   160   store   1195   900974507   459878400   13322827
2100   192   store   1198   901071409   460298240   13326464
2100   224   store   1200   901168311   460718080   13329862
2100   256   store   1194   901265213   461137920   13333385
2100   288   store   1203   901362116   461557760   13336985
2100   320   store   1197   901459018   461977600   13340409
2100   352   store   1194   901555922   462397440   13343953
2100   0   retrieve   434   901555922   462397440   13346544
2100   0   verify   2703   901555922   462397440   13351409
2101   0   store   409   901652823   462817280   13354197
2101   32   store   577   901749736   463237120   13357217
2101   64   store   414   901846645   463656960   13359953
2101   96   store   893   901943555   464076800   13362996
2101   128   store   556   902040476   464496640   13365861
2101   160   store   440   902137397   464916480   13368714
2101   192   store   913   902234321   465336320   13371754
2101   224   store   922   902331245   465756160   13375072
2101   256   store   562   902428168   466176000   13378139
2101   288   store   768   902525090   466595840   13381016
2101   320   store   485   902622016   467015680   13383610
2101   352   store   626   902718938   467435520   13386605
2101   0   retrieve   437   902718938   467435520   13389130
2101   0   verify   2718   902718938   467435520   13394060
2102   0   rets   1117267   998015020   467435520   14516861
2102   0   store   1206   998111903   467855360   14520542
2102   32   store   1203   998208796   468275200   14524161
2102   64   store   1198   998305690   468695040   14527874
2102   96   store   1202   998402582   469114880   14531559
2102   128   store   1201   998499485   469534720   14535108
2102   160   store   1204   998596385   469954560   14538819
2102   192   store   1203   998693288   470374400   14542541
2102   224   store   1202   998790192   470794240   14546152
2102   256   store   1197   998887094   471214080   14549896
2102   288   store   1199   998983997   471633920   14553600
2102   320   store   1205   999080898   472053760   14557204
2102   352   store   1200   999177800   472473600   14560921
2102   0   retrieve   442   999177800   472473600   14563732
2102   0   verify   2729   999177800   472473600   14568790
2103   0   reshare   70797   999177800   472473600   14641895
2103   0   store   403   999274697   472893440   14644688
2103   32   store   578   999371611   473313280   14647668
2103   64   store   404   999468521   473733120   14650607
2103   96   store   901   999565432   474152960   14654084
2103   128   store   561   999662354   474572800   14657062
2103   160   store   441   999759276   474992640   14660074
2103   192   store   914   999856197   475412480   14663525
2103   224   store   927   999953120   475832320   14666857
2103   256   store   560   1000050046   476252160   14670034
2103   288   store   761   1000146970   476672000   14673445
2103   320   store   495   1000243892   477091840   14676290
2103   352   store   624   1000340817   477511680   14679452
2103   0   retrieve   448   1000340817   477511680   14682316
2103   0   verify   2742   1000340817   477511680   14687440
2104   0   rets   1147167   1097905859   477511680   15842625
2104   0   store   1200   1098002740   477931520   15846694
2104   32   store   1206   1098099630   478351360   15850583
2104   64   store   2336   1098196527   478771200   15855607
2104   96   store   1202   1098293417   479191040   15859671
2104   128   store   1203   1098390317   479610880   15863430
2104   160   store   1193   1098487220   480030720   15867490
2104   192   store   1200   1098584122   480450560   15871640
2104   224   store   1211   1098681028   480870400   15875555
2104   256   store   1198   1098777931   481290240   15879551
2104   288   store   1198   1098874830   481710080   15883617
2104   320   store   1202   1098971730   482129920   15887495
2104   352   store   1196   1099068630   482549760   15891570
2104   0   retrieve   449   1099068630   482549760   15894680
2104   0   verify   2764   1099068630   482549760   15899952
2105   0   store   408   1099165531   482969600   15902938
2105   32   store   609   1099262444   483389440   15906114
2105   64   store   411   1099359360   483809280   15908977
2105   96   store   886   1099456269   484229120   15912328
2105   128   store   555   1099553190   484648960   15915506
2105   160   store   440   1099650107   485068800   15918509
2105   192   store   911   1099747029   485488640   15921825
2105   224   store   919   1099843955   485908480   15925223
2105   256   store   554   1099940876   486328320   15928407
2105   288   store   762   1100037798   486748160   15931735
2105   320   store   493   1100134719   487168000   15934792
2105   352   store   627   1100231637   487587840   15937819
2105   0   retrieve   448   1100231637   487587840   15940512
2105   0   verify   2799   1100231637   487587840   15945904
2106   0   rets   1173823   1200086997   487587840   17127383
2106   0   store   1208   1200183901   488007680   17131614
2106   32   store   1211   1200280815   488427520   17137728
2106   64   store   1200   1200377728   488847360   17142024
2106   96   store   1199   1200474639   489267200   17145914
2106   128   store   1194   1200571559   489687040   17150073
2106   160   store   1203   1200668482   490106880   17154486
2106   192   store   1213   1200765406   490526720   17158502
2106   224   store   1195   1200862329   490946560   17162654
2106   256   store   1196   1200959251   491366400   17166945
2106   288   store   1205   1201056176   491786240   17170892
2106   320   store   1197   1201153101   492206080   17175060
2106   352   store   1198   1201250021   492625920   17179361
2106   0   retrieve   458   1201250021   492625920   17182505
2106   0   verify   2829   1201250021   492625920   17188221
2107   0   store   410   1201346921   493045760   17191748
2107   32   store   582   1201443830   493465600   17195168
2107   64   store   408   1201540742   493885440   17198605
2107   96   store   894   1201637654   494305280   17202481
2107   128   store   562   1201734576   494725120   17205901
2107   160   store   439   1201831497   495144960   17209334
2107   192   store   912   1201928415   495564800   17213219
2107   224   store   930   1202025337   495984640   17217021
2107   256   store   558   1202122257   496404480   17220586
2107   288   store   757   1202219178   496824320   17224255
2107   320   store   490   1202316099   497244160   17227642
2107   352   store   628   1202413021   497664000   17231334
2107   0   retrieve   454   1202413021   497664000   17234595
2107   0   verify   2810   1202413021   497664000   17240325
2108   0   recomts   1259674   1306861947   508723200   18509406
2108   0   reshare   80451   1306861947   508723200   18593127
2108   0   store   1189   1306958848   509143040   18597403
2108   32   store   1201   1307055761   509562880   18602005
2108   64   store   1195   1307152672   509982720   18606369
2108   96   store   1199   1307249585   510402560   18610955
2108   128   store   1198   1307346506   510822400   18615240
2108   160   store   1199   1307443425   511242240   18619819
2108   192   store   1204   1307540345   511662080   18624115
2108   224   store   1197   1307637266   512081920   18628710
2108   256   store   1193   1307734194   512501760   18633030
2108   288   store   1198   1307831114   512921600   18637658
2108   320   store   1197   1307928037   513341440   18641999
2108   352   store   1200   1308024959   513761280   18646703
2108   0   retrieve   513   1308024959   513761280   18650343
2108   0   verify   4278   1308024959   513761280   18657855
2109   0   store   413   1308121861   514181120   18661723
2109   32   store   576   1308218778   514600960   18665400
2109   64   store   409   1308315690   515020800   18669230
2109   96   store   900   1308412601   515440640   18673247
2109   128   store   561   1308509523   515860480   18677185
2109   160   store   442   1308606445   516280320   18680775
2109   192   store   917   1308703370   516700160   18685058
2109   224   store   930   1308800293   517120000   18689127
2109   256   store   561   1308897217   517539840   18693119
2109   288   store   764   1308994135   517959680   18697014
2109   320   store   490   1309091057   518379520   18700840
2109   352   store   627   1309187978   518799360   18704588
2109   0   retrieve   517   1309187978   518799360   18708184
2109   0   verify   4126   1309187978   518799360   18715568
2110   0   rets   1230002   1413582218   518799360   19955521
2110   0   store   1751   1413679118   519219200   19960748
2110   32   store   1198   1413776032   519639040   19965325
2110   64   store   1211   1413872943   520058880   19970222
2110   96   store   1199   1413969851   520478720   19974729
2110   128   store   1202   1414066774   520898560   19979635
2110   160   store   1202   1414163694   521318400   19984133
2110   192   store   1206   1414260614   521738240   19989024
2110   224   store   1198   1414357537   522158080   19993531
2110   256   store   1200   1414454460   522577920   19998325
2110   288   store   1351   1414551385   522997760   20003209
2110   320   store   1204   1414648305   523417600   20007739
2110   352   store   1200   1414745227   523837440   20012355
2110   0   retrieve   515   1414745227   523837440   20015867
2110   0   verify   4118   1414745227   523837440   20023321
2111   0   store   415   1414842125   524257280   20027314
2111   32   store   580   1414939037   524677120   20031208
2111   64   store   414   1415035950   525096960   20035038
2111   96   store   899   1415132865   525516800   20039447
2111   128   store   565   1415229789   525936640   20043307
2111   160   store   447   1415326709   526356480   20047099
2111   192   store   915   1415423628   526776320   20051509
2111   224   store   933   1415520547   527196160   20055806
2111   256   store   563   1415679201   527616000   20059803
2111   288   store   762   1415776104   528035840   20064137
2111   320   store   498   1415873006   528455680   20067915
2111   352   store   633   1415969907   528875520   20071918
2111   0   retrieve   520   1415969907   528875520   20075445
2111   0   verify   4130   1415969907   528875520   20082910
2112   0   rets   1260333   1522611027   528875520   21355249
2112   0   store   1213   1522707910   529295360   21361379
2112   32   store   1225   1522804800   529715200   21367007
2112   64   store   1210   1522901695   530135040   21372349
2112   96   store   1213   1522998589   530554880   21377682
2112   128   store   1204   1523095495   530974720   21382975
2112   160   store   1212   1523192397   531394560   21388081
2112   192   store   1256   1523289301   531814400   21393194
2112   224   store   1219   1523386205   532234240   21398554
2112   256   store   1212   1523483108   532654080   21403628
2112   288   store   1211   1523580005   533073920   21408862
2112   320   store   1218   1523676910   533493760   21413964
2112   352   store   1258   1523773817   533913600   21419265
2112   0   retrieve   526   1523773817   533913600   21422999
2112   0   verify   4203   1523773817   533913600   21431201
2113   0   reshare   84039   1523773817   533913600   21519226
2113   0   store   427   1523870718   534333440   21524180
2113   32   store   596   1523967633   534753280   21529349
2113   64   store   431   1524064541   535173120   21534320
2113   96   store   916   1524161449   535592960   21539683
2113   128   store   574   1524258374   536012800   21544739
2113   160   store   702   1524355295   536432640   21549681
2113   192   store   929   1524452215   536852480   21555310
2113   224   store   944   1524549138   537272320   21560949
2113   256   store   579   1524646057   537692160   21566258
2113   288   store   778   1524742983   538112000   21571747
2113   320   store   514   1524839906   538531840   21576651
2113   352   store   647   1524936825   538951680   21581709
2113   0   retrieve   531   1524936825   538951680   21585804
2113   0   verify   5674   1524936825   538951680   21595760
2114   0   rets   1284912   1633846667   538951680   22892902
2114   0   store   1206   1633943550   539371520   22898719
2114   32   store   1202   1634040437   539791360   22903756
2114   64   store   1207   1634137328   540211200   22909121
2114   96   store   1199   1634234218   540631040   22914100
2114   128   store   1204   1634331117   541050880   22919463
2114   160   store   1201   1634428018   541470720   22924499
2114   192   store   1202   1634524920   541890560   22929888
2114   224   store   1199   1634621823   542310400   22934936
2114   256   store   1205   1634718720   542730240   22940310
2114   288   store   1198   1634815625   543150080   22945359
2114   320   store   1211   1634912525   543569920   22950740
2114   352   store   1198   1635009422   543989760   22955768
2114   0   retrieve   532   1635009422   543989760   22959638
2114   0   verify   4241   1635009422   543989760   22967782
2115   0   store   420   1635106319   544409600   22972128
2115   32   store   583   1635203229   544829440   22976706
2115   64   store   415   1635300141   545249280   22980917
2115   96   store   898   1635397055   545669120   22985663
2115   128   store   599   1635493976   546088960   22990236
2115   160   store   446   1635590899   546508800   22994603
2115   192   store   924   1635687823   546928640   22999657
2115   224   store   930   1635784742   547348480   23004319
2115   256   store   562   1635881663   547768320   23008997
2115   288   store   759   1635978585   548188160   23013521
2115   320   store   499   1636075508   548608000   23018184
2115   352   store   630   1636172428   549027840   23022651
2115   0   retrieve   527   1636172428   549027840   23026215
2115   0   verify   4237   1636172428   549027840   23034414
2116   0   rets   1313265   1747351230   549027840   24361027
2116   0   store   1213   1747448112   549447680   24367561
2116   32   store   1210   1747545000   549867520   24373022
2116   64   store   1213   1747641892   550287360   24378614
2116   96   store   1212   1747738784   550707200   24384229
2116   128   store   1250   1747835687   551127040   24390014
2116   160   store   1221   1747932592   551546880   24395916
2116   192   store   1212   1748029496   551966720   24401504
2116   224   store   1201   1748126400   552386560   24407120
2116   256   store   1199   1748223302   552806400   24412647
2116   288   store   1194   1748320204   553226240   24418198
2116   320   store   1197   1748417103   553646080   24423773
2116   352   store   1200   1748514007   554065920   24429509
2116   0   retrieve   536   1748514007   554065920   24434103
2116   0   verify   4265   1748514007   554065920   24443145
2117   0   store   423   1748610909   554485760   24448451
2117   32   store   589   1748707819   554905600   24453893
2117   64   store   422   1748804730   555325440   24458948
2117   96   store   968   1748901640   555745280   24464440
2117   128   store   573   1748998559   556165120   24469701
2117   160   store   457   1749095478   556584960   24474788
2117   192   store   933   1749192402   557004800   24480481
2117   224   store   949   1749289322   557424640   24485963
2117   256   store   572   1749386242   557844480   24491306
2117   288   store   780   1749483166   558264320   24496610
2117   320   store   504   1749580090   558684160   24501796
2117   352   store   644   1749677010   559104000   24507030
2117   0   retrieve   538   1749677010   559104000   24511548
2117   0   verify   4236   1749677010   559104000   24520230

